Mesh adaptivity for quasi-static phase-field fractures based on a residual-type a posteriori error estimator

In this work, we consider adaptive mesh refinement for a monolithic phase-field description for fractures in brittle materials. Our approach is based on an a posteriori error estimator for the phase-field variational inequality realizing the fracture irreversibility constraint. The key goal is the development of a reliable and efficient residual-type error estimator for the phase-field fracture model in each time-step. Based on this error estimator, error indicators for local mesh adaptivity are extracted. The proposed estimator is based on a technique known for singularly perturbed equations in combination with estimators for variational inequalities. These theoretical developments are used to formulate an adaptive mesh refinement algorithm. For the numerical solution, the fracture irreversibility is imposed using a Lagrange multiplier. The resulting saddle-point system has three unknowns: displacements, phase-field, and a Lagrange multiplier for the crack irreversibility. Several numerical experiments demonstrate our theoretical findings with the newly developed estimators and the corresponding refinement strategy.

==> shear_bulk.csv <==
Loading,shear_4h_bulk,shear_2h_bulk,shear_h_bulk,shear_05h_bulk
0,0,0,0,0
0.0001,0.000318235,0.000318185,0.000318142,0.000318427
0.0002,0.00127226,0.00127237,0.00127236,0.00127358
0.0003,0.00286002,0.00286143,0.00286204,0.00286512
0.0004,0.00507811,0.00508351,0.00508614,0.00509247
0.0005,0.00792178,0.00793602,0.00794322,0.00795484
0.0006,0.011385,0.0114156,0.0114314,0.0114512
0.0007,0.0154603,0.0155182,0.0155485,0.0155802
0.0008,0.020139,0.0202391,0.0202917,0.0203405
0.0009,0.0254114,0.0255728,0.0256581,0.0257303
0.001,0.0312663,0.031513,0.0316441,0.0317477
0.0011,0.0378338,0.038132,0.0382911,0.0384178
0.0012,0.045024,0.0453784,0.0455675,0.0457183
0.0013,0.0528298,0.0532477,0.0534715,0.0536501
0.0014,0.0612236,0.0617263,0.0619971,0.0622102
0.0015,0.0701669,0.0707903,0.0711299,0.0713915
0.0016,0.0796482,0.0804421,0.0808718,0.0811946
0.0017,0.0896519,0.0906787,0.0912228,0.0916196
0.0018,0.100197,0.101492,0.102179,0.102664
0.0019,0.111272,0.112879,0.113737,0.114327
0.002,0.122866,0.124837,0.125894,0.126606
0.0021,0.134967,0.137358,0.138646,0.139498
0.0022,0.147561,0.150436,0.151987,0.153002
0.0023,0.160636,0.164063,0.165915,0.167115
0.0024,0.174177,0.178231,0.180426,0.181834
0.0025,0.188172,0.192931,0.195514,0.197157
0.0026,0.202604,0.208156,0.211175,0.21308
0.0027,0.21746,0.223896,0.227403,0.229601
0.0028,0.232723,0.240142,0.244193,0.246717
0.0029,0.248379,0.256885,0.261539,0.264425
0.003,0.264409,0.274115,0.279437,0.282722
0.0031,0.280799,0.291821,0.297879,0.301603
0.0032,0.297531,0.309994,0.31686,0.321066
0.0033,0.314587,0.328623,0.336373,0.341107
0.0034,0.331951,0.347697,0.356412,0.361722
0.0035,0.349604,0.367205,0.37697,0.382908
0.0036,0.367528,0.387135,0.39804,0.404659
0.0037,0.385704,0.407475,0.419615,0.426972
0.0038,0.404115,0.428215,0.441688,0.449843
0.0039,0.422741,0.449341,0.464251,0.473267
0.004,0.441563,0.47084,0.487296,0.49724
0.0041,0.460562,0.492701,0.510816,0.521757
0.0042,0.479719,0.514911,0.534802,0.546812
0.0043,0.499013,0.537455,0.559247,0.572403
0.0044,0.518425,0.560321,0.58414,0.598522
0.0045,0.537935,0.583495,0.609475,0.625165
0.0046,0.557523,0.606962,0.635241,0.652327
0.0047,0.577169,0.63071,0.66143,0.680001
0.0048,0.596852,0.654722,0.688032,0.708183
0.0049,0.616553,0.678986,0.715038,0.736866
0.005,0.636251,0.703485,0.742438,0.766045
0.0051,0.655925,0.728205,0.770221,0.795713
0.0052,0.675555,0.75313,0.798378,0.825864
0.0053,0.695121,0.778245,0.826897,0.856491
0.0054,0.714601,0.803533,0.855769,0.887588
0.0055,0.733975,0.82898,0.884982,0.919148
0.0056,0.753222,0.854568,0.914525,0.951164
0.0057,0.772321,0.880281,0.944386,0.983628
0.0058,0.791252,0.906101,0.974553,1.01653
0.0059,0.809993,0.932012,1.00501,1.04987
0.006,0.828523,0.957997,1.03576,1.08364
0.0061,0.846821,0.984037,1.06677,1.11782
0.0062,0.864867,1.01011,1.09803,1.15241
0.0063,0.882638,1.03621,1.12954,1.1874
0.0064,0.900113,1.06231,1.16128,1.22278
0.0065,0.91727,1.08838,1.19323,1.25854
0.0066,0.934087,1.11442,1.22538,1.29467
0.0067,0.950543,1.1404,1.25771,1.33117
0.0068,0.966614,1.1663,1.29021,1.36802
0.0069,0.982278,1.1921,1.32286,1.4052
0.007,0.997512,1.21777,1.35564,1.44272
0.0071,1.01229,1.2433,1.38854,1.48055
0.0072,1.02659,1.26866,1.42154,1.51868
0.0073,1.04039,1.29383,1.45461,1.55711
0.0074,1.05365,1.31878,1.48774,1.59581
0.0075,1.06636,1.34348,1.5209,1.63477
0.0076,1.07849,1.36791,1.55408,1.67398
0.0077,1.09,1.39205,1.58724,1.71342
0.0078,1.10087,1.41585,1.62037,1.75307
0.0079,1.11106,1.43929,1.65343,1.7929
0.008,1.12055,1.46233,1.68639,1.83291
0.0081,1.12928,1.48494,1.71923,1.87306
0.0082,1.13723,1.50708,1.7519,1.91333
0.0083,1.14434,1.5287,1.78436,1.95369
0.0084,1.15058,1.54976,1.81659,1.99411
0.0085,1.1559,1.57021,1.84851,2.03454
0.0086,1.16022,1.59,1.88009,2.07496
0.0087,1.16351,1.60905,1.91127,2.1153
0.0088,1.16567,1.62731,1.94196,2.15553
0.0089,1.16663,1.6447,1.9721,2.19555
0.009,1.16631,1.66112,2.00158,2.23531
0.0091,1.16459,1.67647,2.03031,2.2747
0.0092,1.16135,1.69064,2.05813,2.31359
0.0093,1.15646,1.70349,2.08491,2.35186
0.0094,1.14974,1.71486,2.11043,2.38929
0.0095,1.14099,1.72453,2.13445,2.42566
0.0096,1.12998,1.73229,2.15666,2.46066
0.0097,1.11642,1.73783,2.17668,2.49387
0.0098,1.09995,1.74079,2.19398,2.52479
0.0099,1.08015,1.74072,2.20788,2.55277
0.01,1.05649,1.73698,2.21752,2.57706
0.0101,1.02788,1.72931,2.22174,2.59625
0.0102,0.994002,1.71606,2.21914,2.6113
0.0103,0.953467,1.69595,2.21231,2.62126
0.0104,0.905219,1.66661,2.19061,2.62709
0.0105,0.848178,1.628,2.16302,2.63052
0.0106,0.781292,1.57883,2.12804,2.63151
0.0107,0.704306,1.51647,2.09083,2.63205
0.0108,0.618668,1.44113,2.04928,2.63411
0.0109,0.528169,1.35388,2.00613,2.6339
0.011,0.439758,1.2586,1.96378,2.63417
0.0111,0.359586,1.15603,1.92081,2.63017
0.0112,0.299833,1.05414,1.87735,2.6278
0.0113,0.262598,0.952215,1.83327,2.62372
0.0114,0.242546,0.850831,1.78735,2.62059
0.0115,0.238347,0.750169,1.74107,2.61249
0.0116,0.235582,0.650564,1.69138,2.60312
0.0117,0.227919,0.555997,1.64108,2.59374
0.0118,,0.472356,1.58737,2.58079
0.0119,,0.407626,1.53186,2.56798
0.012,,0.367609,1.47405,2.55191
0.0121,,0.350329,1.41219,2.53394
0.0122,,0.343901,1.34711,2.51551
0.0123,,,1.27892,2.49421
0.0124,,,1.20782,2.47162
0.0125,,,1.12933,2.44566
0.0126,,,1.04478,2.41863
0.0127,,,0.959755,2.38697
0.0128,,,0.87001,2.35522
0.0129,,,0.7792,2.32117
0.013,,,0.694864,2.28414
0.0131,,,0.627915,2.24686
0.0132,,,0.586876,2.20692
0.0133,,,0.573744,2.16337
0.0134,,,,2.11774
0.0135,,,,2.06582
0.0136,,,,2.01351
0.0137,,,,1.96165
0.0138,,,,1.90196
0.0139,,,,1.83735
0.014,,,,1.77078
0.0141,,,,1.69595
0.0142,,,,1.6204
0.0143,,,,1.53149
0.0144,,,,1.4373
0.0145,,,,1.33987
0.0146,,,,1.23843
0.0147,,,,1.14994
0.0148,,,,1.08993
0.0149,,,,1.05672
0.015,,,,1.05238
0.0151,,,,1.04855
0.0152,,,,
0.0153,,,,
0.0154,,,,
0.0155,,,,
0.0156,,,,
0.0157,,,,
0.0158,,,,
0.0159,,,,
0.016,,,,
0.0161,,,,
0.0162,,,,
0.0163,,,,
0.0164,,,,
0.0165,,,,
0.0166,,,,
0.0167,,,,
0.0168,,,,
0.0169,,,,
0.017,,,,
0.0171,,,,
0.0172,,,,
0.0173,,,,
0.0174,,,,
0.0175,,,,
0.0176,,,,
0.0177,,,,
0.0178,,,,
0.0179,,,,
0.018,,,,
0.0181,,,,
0.0182,,,,
0.0183,,,,
0.0184,,,,
0.0185,,,,
0.0186,,,,
0.0187,,,,
0.0188,,,,
0.0189,,,,
0.019,,,,
0.0191,,,,
0.0192,,,,
0.0193,,,,
0.0194,,,,
0.0195,,,,
0.0196,,,,
0.0197,,,,
0.0198,,,,
0.0199,,,,
0.02,,,,


==> shear_bulk_study_one.csv <==
Loading,shear_2h_1,shear_2h_2,shear_2h_3,shear_2h_4,shear_2h_5,shear_2h_6
0,0,0,0,0,0,0
0.0001,0.000321658,0.000320204,0.000319348,0.000318838,0.000318326,0.000318185
0.0002,0.00128625,0.00128044,0.00127702,0.00127498,0.00127293,0.00127237
0.0003,0.00289266,0.00287959,0.00287189,0.00286731,0.0028627,0.00286143
0.0004,0.00513901,0.00511578,0.0051021,0.00509396,0.00508577,0.00508351
0.0005,0.00802267,0.0079864,0.00796504,0.00795232,0.00793954,0.00793602
0.0006,0.0115403,0.0114881,0.0114574,0.0114391,0.0114207,0.0114156
0.0007,0.0156878,0.0156168,0.015575,0.0155501,0.0155251,0.0155182
0.0008,0.0204603,0.0203677,0.0203132,0.0202807,0.0202481,0.0202391
0.0009,0.0258523,0.0257352,0.0256663,0.0256253,0.0255841,0.0255728
0.001,0.0318575,0.0317132,0.0316283,0.0315778,0.031527,0.031513
0.0011,0.0385495,0.0383749,0.0382723,0.0382109,0.0381492,0.038132
0.0012,0.0458751,0.0456673,0.0455452,0.0454721,0.0453989,0.0453784
0.0013,0.0538305,0.0535867,0.0534434,0.0533576,0.0532715,0.0532477
0.0014,0.0624021,0.0621191,0.0619528,0.0618535,0.0617539,0.0617263
0.0015,0.071565,0.0712406,0.0710499,0.0709359,0.070822,0.0707903
0.0016,0.0813221,0.0809535,0.0807372,0.0806077,0.0804779,0.0804421
0.0017,0.0916707,0.091255,0.0910107,0.0908649,0.090719,0.0906787
0.0018,0.102603,0.102137,0.101863,0.101701,0.101537,0.101492
0.0019,0.114114,0.113596,0.113292,0.113111,0.112929,0.112879
0.002,0.126203,0.12563,0.125293,0.125093,0.124892,0.124837
0.0021,0.138862,0.138231,0.13786,0.13764,0.137419,0.137358
0.0022,0.152084,0.151392,0.150986,0.150745,0.150503,0.150436
0.0023,0.16586,0.165105,0.164662,0.164399,0.164136,0.164063
0.0024,0.180184,0.179363,0.178882,0.178596,0.17831,0.178231
0.0025,0.195047,0.194157,0.193636,0.193327,0.193017,0.192931
0.0026,0.210439,0.209479,0.208916,0.208582,0.208248,0.208156
0.0027,0.226353,0.22532,0.224714,0.224355,0.223995,0.223896
0.0028,0.242779,0.241669,0.241019,0.240634,0.240249,0.240142
0.0029,0.259707,0.258519,0.257823,0.257411,0.256999,0.256885
0.003,0.277128,0.275859,0.275116,0.274676,0.274236,0.274115
0.0031,0.295031,0.293678,0.292887,0.292419,0.291951,0.291821
0.0032,0.313406,0.311968,0.311127,0.310629,0.310132,0.309994
0.0033,0.332243,0.330716,0.329824,0.329296,0.328769,0.328623
0.0034,0.351529,0.349912,0.348968,0.348409,0.347852,0.347697
0.0035,0.371255,0.369545,0.368547,0.367956,0.367368,0.367205
0.0036,0.391409,0.389603,0.38855,0.387927,0.387307,0.387135
0.0037,0.411978,0.410075,0.408965,0.40831,0.407657,0.407475
0.0038,0.43295,0.430948,0.429781,0.429092,0.428406,0.428215
0.0039,0.454315,0.45221,0.450985,0.450261,0.449541,0.449341
0.004,0.476058,0.473849,0.472564,0.471805,0.47105,0.47084
0.0041,0.498167,0.495851,0.494505,0.493711,0.492921,0.492701
0.0042,0.520628,0.518205,0.516797,0.515966,0.515141,0.514911
0.0043,0.54343,0.540895,0.539425,0.538557,0.537695,0.537455
0.0044,0.566558,0.56391,0.562375,0.56147,0.560572,0.560321
0.0045,0.589998,0.587235,0.585635,0.584691,0.583756,0.583495
0.0046,0.613736,0.610857,0.60919,0.608208,0.607235,0.606962
0.0047,0.637759,0.63476,0.633026,0.632004,0.630993,0.63071
0.0048,0.662051,0.658931,0.657129,0.656067,0.655017,0.654722
0.0049,0.686598,0.683355,0.681484,0.680381,0.679292,0.678986
0.005,0.711385,0.708017,0.706075,0.704932,0.703802,0.703485
0.0051,0.736397,0.732901,0.730889,0.729704,0.728534,0.728205
0.0052,0.761618,0.757993,0.755909,0.754681,0.753471,0.75313
0.0053,0.787033,0.783277,0.78112,0.779849,0.778598,0.778245
0.0054,0.812626,0.808737,0.806506,0.805192,0.803899,0.803533
0.0055,0.83838,0.834356,0.83205,0.830693,0.829358,0.82898
0.0056,0.86428,0.860118,0.857737,0.856336,0.854959,0.854568
0.0057,0.890308,0.886007,0.88355,0.882104,0.880684,0.880281
0.0058,0.916449,0.912006,0.909472,0.907981,0.906518,0.906101
0.0059,0.942683,0.938097,0.935486,0.933949,0.932442,0.932012
0.006,0.968995,0.964264,0.961574,0.959991,0.95844,0.957997
0.0061,0.995367,0.990487,0.987719,0.986089,0.984494,0.984037
0.0062,1.02178,1.01675,1.0139,1.01222,1.01058,1.01011
0.0063,1.04821,1.04303,1.0401,1.03838,1.03669,1.03621
0.0064,1.07465,1.06932,1.06631,1.06454,1.06281,1.06231
0.0065,1.10108,1.09559,1.0925,1.09067,1.0889,1.08838
0.0066,1.12747,1.12182,1.11864,1.11677,1.11495,1.11442
0.0067,1.1538,1.14799,1.14473,1.14281,1.14094,1.1404
0.0068,1.18006,1.17408,1.17075,1.16877,1.16686,1.1663
0.0069,1.20622,1.20008,1.19666,1.19464,1.19267,1.1921
0.007,1.23227,1.22596,1.22245,1.22038,1.21836,1.21777
0.0071,1.25817,1.25169,1.2481,1.24597,1.24391,1.2433
0.0072,1.28391,1.27725,1.27358,1.2714,1.26928,1.26866
0.0073,1.30947,1.30263,1.29887,1.29663,1.29447,1.29383
0.0074,1.33481,1.32779,1.32394,1.32165,1.31943,1.31878
0.0075,1.35992,1.35271,1.34877,1.34643,1.34416,1.34348
0.0076,1.38476,1.37736,1.37333,1.37093,1.36861,1.36791
0.0077,1.40931,1.40171,1.3976,1.39514,1.39276,1.39205
0.0078,1.43353,1.42573,1.42153,1.41902,1.41658,1.41585
0.0079,1.45741,1.4494,1.44511,1.44254,1.44004,1.43929
0.008,1.4809,1.47268,1.4683,1.46566,1.46311,1.46233
0.0081,1.50397,1.49553,1.49106,1.48836,1.48574,1.48494
0.0082,1.52659,1.51791,1.51335,1.51059,1.5079,1.50708
0.0083,1.54871,1.53979,1.53513,1.5323,1.52955,1.5287
0.0084,1.57029,1.56112,1.55637,1.55346,1.55063,1.54976
0.0085,1.59128,1.58185,1.577,1.57402,1.57111,1.57021
0.0086,1.61164,1.60193,1.59698,1.59392,1.59093,1.59
0.0087,1.6313,1.62129,1.61624,1.61309,1.61002,1.60905
0.0088,1.65021,1.63988,1.63472,1.63149,1.62831,1.62731
0.0089,1.6683,1.65763,1.65235,1.64902,1.64573,1.6447
0.009,1.68549,1.67444,1.66905,1.6656,1.6622,1.66112
0.0091,1.70169,1.69023,1.68471,1.68114,1.6776,1.67647
0.0092,1.71681,1.70489,1.69923,1.69552,1.69183,1.69064
0.0093,1.73073,1.71829,1.71248,1.70861,1.70474,1.70349
0.0094,1.74332,1.7303,1.72431,1.72025,1.71618,1.71486
0.0095,1.75443,1.74073,1.73454,1.73026,1.72595,1.72453
0.0096,1.76389,1.74939,1.74296,1.73841,1.73382,1.73229
0.0097,1.77147,1.75604,1.74931,1.74444,1.73949,1.73783
0.0098,1.77694,1.76037,1.75329,1.74801,1.74262,1.74079
0.0099,1.77999,1.76204,1.75449,1.7487,1.74276,1.74072
0.01,1.78025,1.76057,1.75242,1.74595,1.7393,1.73698
0.0101,1.77709,1.75574,1.7457,1.73943,1.73141,1.72931
0.0102,1.77023,1.74563,1.73519,1.72752,1.71844,1.71606
0.0103,1.75887,1.72991,1.71789,1.70925,1.69871,1.69595
0.0104,1.74202,1.70786,1.69332,1.68372,1.67,1.66661
0.0105,1.7189,1.67787,1.66002,1.64971,1.63226,1.628
0.0106,1.68807,1.63879,1.61648,1.60087,1.58431,1.57883
0.0107,1.64861,1.58874,1.56098,1.5421,1.52354,1.51647
0.0108,1.59977,1.52779,1.49331,1.46938,1.44913,1.44113
0.0109,1.54097,1.45579,1.41372,1.3858,1.36318,1.35388
0.011,1.47208,1.37258,1.3231,1.29221,1.2692,1.2586
0.0111,1.3931,1.28293,1.2264,1.1939,1.17012,1.15603
0.0112,1.30505,1.18835,1.1269,1.09366,1.07014,1.05414
0.0113,1.2109,1.08824,1.02703,0.992328,0.969819,0.952215
0.0114,1.11219,0.988459,0.925639,0.890434,0.868322,0.850831
0.0115,1.01402,0.887697,0.824521,0.790956,0.765283,0.750169
0.0116,0.915845,0.785714,0.723059,0.686136,0.664623,0.650564
0.0117,0.816806,0.684629,0.62366,0.587631,0.568395,0.555997
0.0118,0.720085,0.590203,0.532037,0.498868,0.482871,0.472356
0.0119,0.632752,0.508853,0.454295,0.427009,0.415215,0.407626
0.012,0.55381,0.447417,0.400384,0.379699,0.371963,0.367609
0.0121,0.489729,0.409121,0.370831,0.356768,0.352599,0.350329
0.0122,0.448252,0.38844,0.358099,0.347499,0.34513,0.343901
0.0123,0.426665,0.38013,0.354026,0.347076,0.345043,
0.0124,,,,,,
0.0125,,,,,,
0.0126,,,,,,
0.0127,,,,,,
0.0128,,,,,,
0.0129,,,,,,
0.013,,,,,,
0.0131,,,,,,
0.0132,,,,,,
0.0133,,,,,,
0.0134,,,,,,
0.0135,,,,,,
0.0136,,,,,,
0.0137,,,,,,
0.0138,,,,,,
0.0139,,,,,,
0.014,,,,,,
0.0141,,,,,,
0.0142,,,,,,
0.0143,,,,,,
0.0144,,,,,,
0.0145,,,,,,
0.0146,,,,,,
0.0147,,,,,,
0.0148,,,,,,
0.0149,,,,,,
0.015,,,,,,
0.0151,,,,,,
0.0152,,,,,,
0.0153,,,,,,
0.0154,,,,,,
0.0155,,,,,,
0.0156,,,,,,
0.0157,,,,,,
0.0158,,,,,,
0.0159,,,,,,
0.016,,,,,,
0.0161,,,,,,
0.0162,,,,,,
0.0163,,,,,,
0.0164,,,,,,
0.0165,,,,,,
0.0166,,,,,,
0.0167,,,,,,
0.0168,,,,,,
0.0169,,,,,,
0.017,,,,,,
0.0171,,,,,,
0.0172,,,,,,
0.0173,,,,,,
0.0174,,,,,,
0.0175,,,,,,
0.0176,,,,,,
0.0177,,,,,,
0.0178,,,,,,
0.0179,,,,,,
0.018,,,,,,
0.0181,,,,,,
0.0182,,,,,,
0.0183,,,,,,
0.0184,,,,,,
0.0185,,,,,,
0.0186,,,,,,
0.0187,,,,,,
0.0188,,,,,,
0.0189,,,,,,
0.019,,,,,,
0.0191,,,,,,
0.0192,,,,,,
0.0193,,,,,,
0.0194,,,,,,
0.0195,,,,,,
0.0196,,,,,,
0.0197,,,,,,
0.0198,,,,,,
0.0199,,,,,,
0.02,,,,,,


==> shear_bulk_uniform.csv <==
Loading,shear_4h_bulk_uniform,shear_2h_bulk_uniform,shear_h_bulk_uniform,shear_05h_bulk_uniform
0,,0,,0
0.0001,,0.000318713,,0.000318713
0.0002,,0.00127436,,0.0012747
0.0003,,0.0028659,,0.00286765
0.0004,,0.00509146,,0.00509697
0.0005,,0.00794842,,0.00796187
0.0006,,0.0114335,,0.0114613
0.0007,,0.0155425,,0.0155941
0.0008,,0.0202708,,0.0203586
0.0009,,0.0256127,,0.0257532
0.001,,0.0315622,,0.031776
0.0011,,0.0381906,,0.0384491
0.0012,,0.0454483,,0.0457559
0.0013,,0.0533307,,0.0536953
0.0014,,0.0618233,,0.0622642
0.0015,,0.0709011,,0.071454
0.0016,,0.0805681,,0.081266
0.0017,,0.0908207,,0.0917005
0.0018,,0.101651,,0.102755
0.0019,,0.113055,,0.114429
0.002,,0.125032,,0.126719
0.0021,,0.137573,,0.139624
0.0022,,0.150671,,0.15314
0.0023,,0.164319,,0.167266
0.0024,,0.178509,,0.181999
0.0025,,0.193232,,0.197336
0.0026,,0.20848,,0.213274
0.0027,,0.224245,,0.229811
0.0028,,0.240516,,0.246944
0.0029,,0.257285,,0.264669
0.003,,0.274541,,0.282983
0.0031,,0.292275,,0.301882
0.0032,,0.310477,,0.321364
0.0033,,0.329134,,0.341425
0.0034,,0.348238,,0.36206
0.0035,,0.367776,,0.383267
0.0036,,0.387737,,0.40504
0.0037,,0.408109,,0.427375
0.0038,,0.42888,,0.450269
0.0039,,0.450039,,0.473717
0.004,,0.471572,,0.497715
0.0041,,0.493467,,0.522257
0.0042,,0.515711,,0.547339
0.0043,,0.53829,,0.572956
0.0044,,0.561191,,0.599103
0.0045,,0.584401,,0.625775
0.0046,,0.607905,,0.652966
0.0047,,0.631689,,0.68067
0.0048,,0.655739,,0.708883
0.0049,,0.68004,,0.737598
0.005,,0.704577,,0.76681
0.0051,,0.729336,,0.796511
0.0052,,0.7543,,0.826697
0.0053,,0.779453,,0.857359
0.0054,,0.804781,,0.888493
0.0055,,0.830268,,0.92009
0.0056,,0.855895,,0.952144
0.0057,,0.881648,,0.984647
0.0058,,0.907509,,1.01759
0.0059,,0.93346,,1.05097
0.006,,0.959485,,1.08478
0.0061,,0.985566,,1.119
0.0062,,1.01168,,1.15364
0.0063,,1.03782,,1.18867
0.0064,,1.06396,,1.2241
0.0065,,1.09007,,1.25991
0.0066,,1.11615,,1.29609
0.0067,,1.14217,,1.33264
0.0068,,1.16811,,1.36954
0.0069,,1.19395,,1.40678
0.007,,1.21966,,1.44435
0.0071,,1.24523,,1.48223
0.0072,,1.27063,,1.52043
0.0073,,1.29584,,1.55891
0.0074,,1.32083,,1.59768
0.0075,,1.34557,,1.63671
0.0076,,1.37004,,1.67598
0.0077,,1.39421,,1.71549
0.0078,,1.41805,,1.75521
0.0079,,1.44153,,1.79512
0.008,,1.4646,,1.83521
0.0081,,1.48725,,1.87545
0.0082,,1.50942,,1.91581
0.0083,,1.53107,,1.95628
0.0084,,1.55217,,1.99681
0.0085,,1.57265,,2.03737
0.0086,,1.59247,,2.07792
0.0087,,1.61156,,2.11843
0.0088,,1.62985,,2.15884
0.0089,,1.64727,,2.19908
0.009,,1.66373,,2.2391
0.0091,,1.67912,,2.27881
0.0092,,1.69334,,2.31811
0.0093,,1.70625,,2.35689
0.0094,,1.71768,,2.39498
0.0095,,1.72745,,2.43223
0.0096,,1.73532,,2.46839
0.0097,,1.74101,,2.50319
0.0098,,1.74419,,2.53628
0.0099,,1.7444,,2.56722
0.01,,1.74109,,2.59554
0.0101,,1.73356,,2.62066
0.0102,,1.72084,,2.64208
0.0103,,1.70183,,2.65949
0.0104,,1.67517,,2.67295
0.0105,,1.63933,,2.6831
0.0106,,1.59276,,2.69086
0.0107,,1.53423,,2.69699
0.0108,,1.4634,,2.70159
0.0109,,1.38129,,2.70465
0.011,,1.29018,,2.70647
0.0111,,1.19329,,2.70725
0.0112,,1.09361,,2.70713
0.0113,,0.993138,,2.70617
0.0114,,0.891711,,2.70422
0.0115,,0.78907,,2.70101
0.0116,,0.686294,,2.69629
0.0117,,0.586575,,2.6899
0.0118,,0.495987,,2.68175
0.0119,,0.423434,,2.6717
0.012,,0.376785,,2.65967
0.0121,,0.354667,,2.6456
0.0122,,0.346881,,2.62946
0.0123,,0.345183,,2.61119
0.0124,,0.345977,,2.59074
0.0125,,,,
0.0126,,,,
0.0127,,,,
0.0128,,,,
0.0129,,,,
0.013,,,,
0.0131,,,,
0.0132,,,,
0.0133,,,,
0.0134,,,,
0.0135,,,,
0.0136,,,,
0.0137,,,,
0.0138,,,,
0.0139,,,,
0.014,,,,
0.0141,,,,
0.0142,,,,
0.0143,,,,
0.0144,,,,
0.0145,,,,
0.0146,,,,
0.0147,,,,
0.0148,,,,
0.0149,,,,
0.015,,,,
0.0151,,,,
0.0152,,,,
0.0153,,,,
0.0154,,,,
0.0155,,,,
0.0156,,,,
0.0157,,,,
0.0158,,,,
0.0159,,,,
0.016,,,,
0.0161,,,,
0.0162,,,,
0.0163,,,,
0.0164,,,,
0.0165,,,,
0.0166,,,,
0.0167,,,,
0.0168,,,,
0.0169,,,,
0.017,,,,
0.0171,,,,
0.0172,,,,
0.0173,,,,
0.0174,,,,
0.0175,,,,
0.0176,,,,
0.0177,,,,
0.0178,,,,
0.0179,,,,
0.018,,,,
0.0181,,,,
0.0182,,,,
0.0183,,,,
0.0184,,,,
0.0185,,,,
0.0186,,,,
0.0187,,,,
0.0188,,,,
0.0189,,,,
0.019,,,,
0.0191,,,,
0.0192,,,,
0.0193,,,,
0.0194,,,,
0.0195,,,,
0.0196,,,,
0.0197,,,,
0.0198,,,,
0.0199,,,,
0.02,,,,


==> shear_crack.csv <==
Loading,shear_4h_crack,shear_2h_crack,shear_h_crack,shear_05h_crack
0,0.4752,0.2376,0.1188,0.0594
0.0001,0.475121,0.23758,0.118795,0.0594
0.0002,0.474885,0.237521,0.11878,0.0593951
0.0003,0.474493,0.237424,0.118757,0.0593893
0.0004,0.473948,0.237289,0.118723,0.0593814
0.0005,0.473251,0.237117,0.118682,0.0593719
0.0006,0.472409,0.236911,0.118633,0.0593613
0.0007,0.471424,0.236672,0.118578,0.0593502
0.0008,0.470304,0.236403,0.118518,0.0593393
0.0009,0.469054,0.236106,0.118454,0.0593293
0.001,0.467682,0.235786,0.118388,0.0593211
0.0011,0.467688,0.23579,0.118392,0.0593211
0.0012,0.467676,0.235783,0.118389,0.0593211
0.0013,0.467567,0.235748,0.11838,0.0593205
0.0014,0.467235,0.23566,0.118362,0.0593193
0.0015,0.466612,0.235504,0.118332,0.0593182
0.0016,0.465727,0.23531,0.118296,0.0593182
0.0017,0.464585,0.235086,0.11826,0.0593202
0.0018,0.463392,0.234836,0.118222,0.0593245
0.0019,0.462152,0.234572,0.118187,0.059332
0.002,0.460868,0.234304,0.118155,0.0593434
0.0021,0.459545,0.234035,0.118127,0.0593591
0.0022,0.458186,0.233767,0.118105,0.0593798
0.0023,0.456795,0.233501,0.11809,0.0594062
0.0024,0.455376,0.23324,0.118083,0.0594389
0.0025,0.453933,0.232985,0.118086,0.0594785
0.0026,0.452471,0.23274,0.1181,0.0595258
0.0027,0.450995,0.232505,0.118125,0.0595815
0.0028,0.449508,0.232283,0.118164,0.0596464
0.0029,0.448016,0.232077,0.118217,0.0597213
0.003,0.446524,0.23189,0.118287,0.059807
0.0031,0.445037,0.231723,0.118374,0.0599044
0.0032,0.44356,0.23158,0.11848,0.0600143
0.0033,0.442099,0.231463,0.118607,0.0601378
0.0034,0.440658,0.231375,0.118756,0.0602757
0.0035,0.439244,0.23132,0.118929,0.0604291
0.0036,0.437861,0.231298,0.119128,0.060599
0.0037,0.436517,0.231315,0.119355,0.0607864
0.0038,0.435216,0.231373,0.119611,0.0609924
0.0039,0.433965,0.231476,0.119898,0.0612182
0.004,0.43277,0.231625,0.120218,0.0614649
0.0041,0.431636,0.231826,0.120573,0.0617337
0.0042,0.430571,0.232081,0.120966,0.0620259
0.0043,0.429581,0.232393,0.121398,0.0623427
0.0044,0.428672,0.232767,0.121871,0.0626856
0.0045,0.42785,0.233206,0.122389,0.0630557
0.0046,0.427122,0.233714,0.122952,0.0634546
0.0047,0.426496,0.234294,0.123564,0.0638836
0.0048,0.425977,0.23495,0.124226,0.0643444
0.0049,0.425573,0.235687,0.124942,0.0648383
0.005,0.42529,0.236508,0.125714,0.065367
0.0051,0.425136,0.237418,0.126545,0.0659321
0.0052,0.425117,0.23842,0.127436,0.0665354
0.0053,0.425242,0.23952,0.128392,0.0671784
0.0054,0.425517,0.240721,0.129414,0.0678632
0.0055,0.42595,0.242028,0.130506,0.0685914
0.0056,0.426548,0.243445,0.131671,0.069365
0.0057,0.427319,0.244978,0.132912,0.0701861
0.0058,0.428271,0.246631,0.134233,0.0710566
0.0059,0.429411,0.248409,0.135635,0.0719787
0.006,0.430748,0.250317,0.137124,0.0729546
0.0061,0.43229,0.25236,0.138702,0.0739866
0.0062,0.434044,0.254544,0.140373,0.075077
0.0063,0.43602,0.256874,0.142141,0.0762284
0.0064,0.438226,0.259355,0.14401,0.0774433
0.0065,0.440672,0.261995,0.145984,0.0787244
0.0066,0.443365,0.264797,0.148067,0.0800746
0.0067,0.446316,0.26777,0.150263,0.0814968
0.0068,0.449534,0.270919,0.152578,0.082994
0.0069,0.453029,0.27425,0.155016,0.0845696
0.007,0.456812,0.277772,0.157583,0.0862269
0.0071,0.460892,0.28149,0.160283,0.0879696
0.0072,0.465282,0.285413,0.163122,0.0898016
0.0073,0.469993,0.289549,0.166107,0.0917269
0.0074,0.475037,0.293906,0.169243,0.0937498
0.0075,0.480427,0.298493,0.172538,0.0958751
0.0076,0.486176,0.303319,0.175999,0.0981076
0.0077,0.492299,0.308394,0.179633,0.100453
0.0078,0.498811,0.313728,0.183448,0.102917
0.0079,0.505728,0.319334,0.187455,0.105506
0.008,0.513068,0.325222,0.191663,0.108226
0.0081,0.52085,0.331407,0.196082,0.111086
0.0082,0.529095,0.337903,0.200724,0.114095
0.0083,0.537823,0.344724,0.205604,0.11726
0.0084,0.547061,0.351889,0.210735,0.120594
0.0085,0.556836,0.359416,0.216133,0.124107
0.0086,0.567175,0.367326,0.221818,0.127814
0.0087,0.578115,0.375642,0.227811,0.13173
0.0088,0.58969,0.38439,0.234136,0.135874
0.0089,0.601945,0.393602,0.240822,0.140265
0.009,0.614926,0.403309,0.247901,0.144929
0.0091,0.628688,0.413553,0.255413,0.149896
0.0092,0.643294,0.424378,0.263405,0.1552
0.0093,0.658816,0.435838,0.271934,0.160884
0.0094,0.675338,0.447995,0.281068,0.167001
0.0095,0.69296,0.460925,0.290893,0.173613
0.0096,0.711796,0.474719,0.301514,0.180803
0.0097,0.731984,0.489486,0.313069,0.18867
0.0098,0.753684,0.50536,0.32573,0.197337
0.0099,0.777087,0.522513,0.339727,0.206951
0.01,0.802413,0.541171,0.355339,0.217682
0.0101,0.830334,0.561511,0.372991,0.22972
0.0102,0.86077,0.58404,0.392987,0.243247
0.0103,0.893996,0.609158,0.415382,0.258379
0.0104,0.930349,0.637609,0.441181,0.275145
0.0105,0.970036,0.669619,0.469749,0.293436
0.0106,1.01288,0.705641,0.501128,0.313034
0.0107,1.05809,0.746237,0.53459,0.333647
0.0108,1.1038,0.791447,0.569747,0.355122
0.0109,1.14722,0.841307,0.606122,0.377378
0.011,1.18567,0.895312,0.642839,0.400258
0.0111,1.21684,0.953413,0.67992,0.423639
0.0112,1.23757,1.01301,0.71747,0.447454
0.0113,1.24928,1.07367,0.755309,0.471684
0.0114,1.25574,1.13394,0.793849,0.496361
0.0115,1.25895,1.19268,0.832645,0.521555
0.0116,1.26132,1.24825,0.872567,0.54733
0.0117,1.26471,1.297,0.912907,0.573733
0.0118,,1.33526,0.954073,0.600795
0.0119,,1.35954,0.995863,0.628557
0.012,,1.3722,1.03886,0.657034
0.0121,,1.3772,1.08318,0.686255
0.0122,,1.38005,1.12851,0.716201
0.0123,,1.38114,1.17481,0.74689
0.0124,,,1.22138,0.778349
0.0125,,,1.27103,0.81056
0.0126,,,1.32144,0.843523
0.0127,,,1.37229,0.877229
0.0128,,,1.42082,0.911683
0.0129,,,1.46606,0.946884
0.013,,,1.50163,0.982837
0.0131,,,1.5233,1.01953
0.0132,,,,1.05699
0.0133,,,,1.09522
0.0134,,,,1.13424
0.0135,,,,1.17408
0.0136,,,,1.21478
0.0137,,,,1.25644
0.0138,,,,1.29911
0.0139,,,,1.34292
0.014,,,,1.38801
0.0141,,,,1.43452
0.0142,,,,1.48264
0.0143,,,,1.53258
0.0144,,,,1.58449
0.0145,,,,1.63841
0.0146,,,,1.69385
0.0147,,,,1.74921
0.0148,,,,1.80062
0.0149,,,,1.84178
0.015,,,,1.86771
0.0151,,,,1.88086
0.0152,,,,
0.0153,,,,
0.0154,,,,
0.0155,,,,
0.0156,,,,
0.0157,,,,
0.0158,,,,
0.0159,,,,
0.016,,,,
0.0161,,,,
0.0162,,,,
0.0163,,,,
0.0164,,,,
0.0165,,,,
0.0166,,,,
0.0167,,,,
0.0168,,,,
0.0169,,,,
0.017,,,,
0.0171,,,,
0.0172,,,,
0.0173,,,,
0.0174,,,,
0.0175,,,,
0.0176,,,,
0.0177,,,,
0.0178,,,,
0.0179,,,,
0.018,,,,
0.0181,,,,
0.0182,,,,
0.0183,,,,
0.0184,,,,
0.0185,,,,
0.0186,,,,
0.0187,,,,
0.0188,,,,
0.0189,,,,
0.019,,,,
0.0191,,,,
0.0192,,,,
0.0193,,,,
0.0194,,,,
0.0195,,,,
0.0196,,,,
0.0197,,,,
0.0198,,,,
0.0199,,,,
0.02,,,,


==> shear_crack_study_one.csv <==
Loading,shear_2h_1,shear_2h_2,shear_2h_3,shear_2h_4,shear_2h_5,shear_2h_6
0,0.2376,0.2376,0.2376,0.2376,0.2376,0.2376
0.0001,0.23758,0.23758,0.23758,0.23758,0.23758,0.23758
0.0002,0.237521,0.237521,0.237521,0.237521,0.237521,0.237521
0.0003,0.237422,0.237423,0.237423,0.237423,0.237424,0.237424
0.0004,0.237285,0.237287,0.237287,0.237288,0.237288,0.237289
0.0005,0.237112,0.237114,0.237115,0.237116,0.237117,0.237117
0.0006,0.236903,0.236906,0.236908,0.236909,0.23691,0.236911
0.0007,0.236662,0.236666,0.236669,0.23667,0.236671,0.236672
0.0008,0.23639,0.236395,0.236398,0.2364,0.236402,0.236403
0.0009,0.23609,0.236097,0.236101,0.236103,0.236106,0.236106
0.001,0.235766,0.235774,0.235779,0.235782,0.235785,0.235786
0.0011,0.235773,0.235781,0.235786,0.235789,0.235791,0.23579
0.0012,0.235765,0.235773,0.235778,0.235781,0.235784,0.235783
0.0013,0.23573,0.235738,0.235743,0.235745,0.235748,0.235748
0.0014,0.235642,0.235649,0.235654,0.235656,0.235659,0.23566
0.0015,0.235484,0.235493,0.235498,0.235501,0.235504,0.235504
0.0016,0.235287,0.235297,0.235303,0.235306,0.235309,0.23531
0.0017,0.235059,0.23507,0.235077,0.235081,0.235084,0.235086
0.0018,0.234807,0.234819,0.234826,0.23483,0.234835,0.234836
0.0019,0.234539,0.234553,0.23456,0.234565,0.23457,0.234572
0.002,0.234269,0.234284,0.234292,0.234297,0.234303,0.234304
0.0021,0.233998,0.234013,0.234022,0.234028,0.234034,0.234035
0.0022,0.233727,0.233744,0.233753,0.233759,0.233765,0.233767
0.0023,0.233459,0.233477,0.233487,0.233493,0.233499,0.233501
0.0024,0.233196,0.233214,0.233225,0.233231,0.233238,0.23324
0.0025,0.232939,0.232958,0.232969,0.232976,0.232983,0.232985
0.0026,0.232691,0.232711,0.232723,0.23273,0.232737,0.23274
0.0027,0.232454,0.232475,0.232487,0.232495,0.232502,0.232505
0.0028,0.232231,0.232253,0.232265,0.232273,0.232281,0.232283
0.0029,0.232025,0.232047,0.232059,0.232067,0.232075,0.232077
0.003,0.231836,0.231859,0.231871,0.231879,0.231888,0.23189
0.0031,0.231669,0.231692,0.231705,0.231713,0.231721,0.231723
0.0032,0.231526,0.231549,0.231562,0.23157,0.231578,0.23158
0.0033,0.231409,0.231432,0.231445,0.231453,0.231461,0.231463
0.0034,0.231322,0.231345,0.231358,0.231365,0.231373,0.231375
0.0035,0.231268,0.23129,0.231302,0.23131,0.231317,0.23132
0.0036,0.231249,0.23127,0.231282,0.231289,0.231296,0.231298
0.0037,0.231268,0.231288,0.2313,0.231307,0.231313,0.231315
0.0038,0.231329,0.231348,0.231359,0.231365,0.231371,0.231373
0.0039,0.231435,0.231453,0.231463,0.231468,0.231474,0.231476
0.004,0.231589,0.231605,0.231614,0.231619,0.231624,0.231625
0.0041,0.231794,0.231809,0.231816,0.231821,0.231824,0.231826
0.0042,0.232055,0.232067,0.232073,0.232077,0.232079,0.232081
0.0043,0.232374,0.232384,0.232389,0.232391,0.232392,0.232393
0.0044,0.232755,0.232762,0.232765,0.232767,0.232766,0.232767
0.0045,0.233202,0.233206,0.233207,0.233207,0.233206,0.233206
0.0046,0.233719,0.233719,0.233718,0.233717,0.233714,0.233714
0.0047,0.234309,0.234306,0.234302,0.234299,0.234294,0.234294
0.0048,0.234977,0.234969,0.234962,0.234958,0.234951,0.23495
0.0049,0.235726,0.235713,0.235704,0.235698,0.235688,0.235687
0.005,0.23656,0.236542,0.23653,0.236522,0.23651,0.236508
0.0051,0.237484,0.237461,0.237445,0.237435,0.23742,0.237418
0.0052,0.238502,0.238472,0.238453,0.23844,0.238423,0.23842
0.0053,0.239618,0.239582,0.239558,0.239543,0.239523,0.23952
0.0054,0.240836,0.240794,0.240765,0.240748,0.240725,0.240721
0.0055,0.242162,0.242112,0.242079,0.242059,0.242032,0.242028
0.0056,0.2436,0.243542,0.243504,0.243481,0.243451,0.243445
0.0057,0.245154,0.245087,0.245044,0.245018,0.244984,0.244978
0.0058,0.24683,0.246754,0.246705,0.246676,0.246638,0.246631
0.0059,0.248631,0.248546,0.248492,0.248459,0.248416,0.248409
0.006,0.250565,0.25047,0.250408,0.250372,0.250325,0.250317
0.0061,0.252634,0.252529,0.252461,0.25242,0.252369,0.25236
0.0062,0.254846,0.25473,0.254655,0.25461,0.254554,0.254544
0.0063,0.257205,0.257077,0.256995,0.256946,0.256885,0.256874
0.0064,0.259718,0.259577,0.259487,0.259433,0.259367,0.259355
0.0065,0.262389,0.262236,0.262137,0.262079,0.262007,0.261995
0.0066,0.265225,0.265059,0.264951,0.264888,0.264811,0.264797
0.0067,0.268232,0.268052,0.267935,0.267867,0.267784,0.26777
0.0068,0.271417,0.271222,0.271096,0.271023,0.270934,0.270919
0.0069,0.274786,0.274576,0.27444,0.274361,0.274266,0.27425
0.007,0.278346,0.278121,0.277974,0.277889,0.277788,0.277772
0.0071,0.282104,0.281863,0.281705,0.281615,0.281508,0.28149
0.0072,0.286067,0.285811,0.285642,0.285545,0.285431,0.285413
0.0073,0.290245,0.289972,0.28979,0.289688,0.289568,0.289549
0.0074,0.294644,0.294354,0.29416,0.294052,0.293925,0.293906
0.0075,0.299273,0.298966,0.29876,0.298645,0.298512,0.298493
0.0076,0.304142,0.303818,0.303599,0.303478,0.303338,0.303319
0.0077,0.309261,0.308919,0.308686,0.308559,0.308413,0.308394
0.0078,0.314638,0.314279,0.314033,0.313899,0.313747,0.313728
0.0079,0.320286,0.31991,0.319649,0.319509,0.319352,0.319334
0.008,0.326216,0.325824,0.325548,0.325402,0.32524,0.325222
0.0081,0.332441,0.332033,0.331742,0.33159,0.331424,0.331407
0.0082,0.338973,0.338551,0.338245,0.338088,0.337918,0.337903
0.0083,0.345829,0.345393,0.345072,0.34491,0.344737,0.344724
0.0084,0.353023,0.352576,0.35224,0.352074,0.351899,0.351889
0.0085,0.360574,0.360117,0.359766,0.359598,0.359422,0.359416
0.0086,0.3685,0.368037,0.367672,0.367501,0.367327,0.367326
0.0087,0.376823,0.376358,0.375979,0.375808,0.375638,0.375642
0.0088,0.385567,0.385104,0.384712,0.384543,0.38438,0.38439
0.0089,0.394757,0.394304,0.393901,0.393736,0.393583,0.393602
0.009,0.404425,0.403989,0.403576,0.403419,0.40328,0.403309
0.0091,0.414603,0.414195,0.413775,0.41363,0.413511,0.413553
0.0092,0.425331,0.424963,0.42454,0.424412,0.424321,0.424378
0.0093,0.436652,0.436341,0.435921,0.435817,0.435761,0.435838
0.0094,0.448617,0.448385,0.447974,0.447904,0.447895,0.447995
0.0095,0.461287,0.461161,0.460769,0.460744,0.460795,0.460925
0.0096,0.474731,0.474746,0.474385,0.474421,0.474551,0.474719
0.0097,0.489031,0.489233,0.488921,0.489039,0.48927,0.489486
0.0098,0.504285,0.504733,0.504494,0.504721,0.505085,0.50536
0.0099,0.520609,0.521381,0.521248,0.521621,0.52216,0.522513
0.01,0.538143,0.539349,0.539373,0.539947,0.540719,0.541171
0.0101,0.557018,0.558865,0.559085,0.55997,0.561024,0.561511
0.0102,0.577556,0.580218,0.58099,0.582031,0.583472,0.58404
0.0103,0.599987,0.603781,0.605206,0.606517,0.608461,0.609158
0.0104,0.624652,0.630008,0.632184,0.633882,0.636584,0.637609
0.0105,0.651917,0.659329,0.662442,0.664722,0.668256,0.669619
0.0106,0.682206,0.692174,0.696529,0.699671,0.703981,0.705641
0.0107,0.715953,0.728963,0.734711,0.739131,0.744274,0.746237
0.0108,0.753539,0.770022,0.777621,0.783388,0.789241,0.791447
0.0109,0.79531,0.815465,0.82484,0.832078,0.838683,0.841307
0.011,0.841309,0.865028,0.876928,0.885194,0.892204,0.895312
0.0111,0.89136,0.918389,0.932316,0.941506,0.949005,0.953413
0.0112,0.945752,0.974841,0.990271,0.999833,1.00752,1.01301
0.0113,1.00323,1.03449,1.04963,1.06012,1.06753,1.07367
0.0114,1.06336,1.09452,1.10959,1.12059,1.12788,1.13394
0.0115,1.12415,1.15437,1.16959,1.17991,1.18762,1.19268
0.0116,1.18449,1.21414,1.22749,1.23809,1.24403,1.24825
0.0117,1.2432,1.27051,1.28108,1.2899,1.2941,1.297
0.0118,1.29838,1.31964,1.32603,1.33201,1.3337,1.33526
0.0119,1.34573,1.35729,1.35896,1.3606,1.3599,1.35954
0.012,1.38648,1.38206,1.37806,1.37622,1.37375,1.3722
0.0121,1.4158,1.39618,1.38742,1.38294,1.37934,1.3772
0.0122,1.4337,1.40385,1.39182,1.38644,1.38233,1.38005
0.0123,1.44346,1.40817,1.39403,1.38792,1.38374,1.38114
0.0124,,,,,,
0.0125,,,,,,
0.0126,,,,,,
0.0127,,,,,,
0.0128,,,,,,
0.0129,,,,,,
0.013,,,,,,
0.0131,,,,,,
0.0132,,,,,,
0.0133,,,,,,
0.0134,,,,,,
0.0135,,,,,,
0.0136,,,,,,
0.0137,,,,,,
0.0138,,,,,,
0.0139,,,,,,
0.014,,,,,,
0.0141,,,,,,
0.0142,,,,,,
0.0143,,,,,,
0.0144,,,,,,
0.0145,,,,,,
0.0146,,,,,,
0.0147,,,,,,
0.0148,,,,,,
0.0149,,,,,,
0.015,,,,,,
0.0151,,,,,,
0.0152,,,,,,
0.0153,,,,,,
0.0154,,,,,,
0.0155,,,,,,
0.0156,,,,,,
0.0157,,,,,,
0.0158,,,,,,
0.0159,,,,,,
0.016,,,,,,
0.0161,,,,,,
0.0162,,,,,,
0.0163,,,,,,
0.0164,,,,,,
0.0165,,,,,,
0.0166,,,,,,
0.0167,,,,,,
0.0168,,,,,,
0.0169,,,,,,
0.017,,,,,,
0.0171,,,,,,
0.0172,,,,,,
0.0173,,,,,,
0.0174,,,,,,
0.0175,,,,,,
0.0176,,,,,,
0.0177,,,,,,
0.0178,,,,,,
0.0179,,,,,,
0.018,,,,,,
0.0181,,,,,,
0.0182,,,,,,
0.0183,,,,,,
0.0184,,,,,,
0.0185,,,,,,
0.0186,,,,,,
0.0187,,,,,,
0.0188,,,,,,
0.0189,,,,,,
0.019,,,,,,
0.0191,,,,,,
0.0192,,,,,,
0.0193,,,,,,
0.0194,,,,,,
0.0195,,,,,,
0.0196,,,,,,
0.0197,,,,,,
0.0198,,,,,,
0.0199,,,,,,
0.02,,,,,,


==> shear_crack_uniform.csv <==
Loading,shear_4h_crack_uniform,shear_2h_crack_uniform,shear_h_crack_uniform,shear_05h_crack_uniform
0,,0.2376,,0.0594
0.0001,,0.2376,,0.0594
0.0002,,0.237521,,0.0593951
0.0003,,0.237424,,0.0593893
0.0004,,0.237288,,0.0593814
0.0005,,0.237116,,0.0593719
0.0006,,0.23691,,0.0593613
0.0007,,0.23667,,0.0593502
0.0008,,0.236401,,0.0593393
0.0009,,0.236104,,0.0593293
0.001,,0.235783,,0.0593211
0.0011,,0.235783,,0.0593211
0.0012,,0.235776,,0.0593211
0.0013,,0.235746,,0.0593205
0.0014,,0.235658,,0.0593193
0.0015,,0.235502,,0.0593182
0.0016,,0.235307,,0.0593182
0.0017,,0.235083,,0.0593202
0.0018,,0.234832,,0.0593245
0.0019,,0.234567,,0.059332
0.002,,0.234299,,0.0593434
0.0021,,0.23403,,0.0593591
0.0022,,0.233761,,0.0593798
0.0023,,0.233495,,0.0594062
0.0024,,0.233234,,0.0594389
0.0025,,0.232979,,0.0594785
0.0026,,0.232732,,0.0595258
0.0027,,0.232497,,0.0595815
0.0028,,0.232276,,0.0596464
0.0029,,0.23207,,0.0597213
0.003,,0.231882,,0.059807
0.0031,,0.231715,,0.0599044
0.0032,,0.231572,,0.0600143
0.0033,,0.231456,,0.0601378
0.0034,,0.231368,,0.0602757
0.0035,,0.231312,,0.0604291
0.0036,,0.231291,,0.060599
0.0037,,0.231309,,0.0607864
0.0038,,0.231367,,0.0609924
0.0039,,0.23147,,0.0612182
0.004,,0.23162,,0.0614649
0.0041,,0.231822,,0.0617337
0.0042,,0.232077,,0.0620259
0.0043,,0.232391,,0.0623427
0.0044,,0.232766,,0.0626856
0.0045,,0.233206,,0.0630557
0.0046,,0.233715,,0.0634546
0.0047,,0.234297,,0.0638836
0.0048,,0.234955,,0.0643444
0.0049,,0.235694,,0.0648383
0.005,,0.236517,,0.065367
0.0051,,0.237429,,0.0659321
0.0052,,0.238434,,0.0665354
0.0053,,0.239536,,0.0671784
0.0054,,0.24074,,0.0678632
0.0055,,0.24205,,0.0685914
0.0056,,0.243471,,0.069365
0.0057,,0.245007,,0.0701861
0.0058,,0.246664,,0.0710566
0.0059,,0.248446,,0.0719787
0.006,,0.250358,,0.0729546
0.0061,,0.252405,,0.0739866
0.0062,,0.254594,,0.075077
0.0063,,0.256929,,0.0762284
0.0064,,0.259416,,0.0774433
0.0065,,0.26206,,0.0787244
0.0066,,0.264869,,0.0800746
0.0067,,0.267847,,0.0814968
0.0068,,0.271003,,0.082994
0.0069,,0.274341,,0.0845696
0.007,,0.277869,,0.0862269
0.0071,,0.281595,,0.0879696
0.0072,,0.285526,,0.0898016
0.0073,,0.28967,,0.0917269
0.0074,,0.294035,,0.0937498
0.0075,,0.298631,,0.0958751
0.0076,,0.303466,,0.0981076
0.0077,,0.30855,,0.100453
0.0078,,0.313895,,0.102917
0.0079,,0.31951,,0.105506
0.008,,0.325409,,0.108226
0.0081,,0.331605,,0.111086
0.0082,,0.338111,,0.114095
0.0083,,0.344944,,0.11726
0.0084,,0.35212,,0.120594
0.0085,,0.359658,,0.124107
0.0086,,0.367579,,0.127814
0.0087,,0.375906,,0.13173
0.0088,,0.384665,,0.135874
0.0089,,0.393886,,0.140265
0.009,,0.403602,,0.144929
0.0091,,0.413851,,0.149896
0.0092,,0.424679,,0.1552
0.0093,,0.436138,,0.160884
0.0094,,0.448288,,0.167001
0.0095,,0.461203,,0.173613
0.0096,,0.47497,,0.180803
0.0097,,0.489696,,0.18867
0.0098,,0.505507,,0.197337
0.0099,,0.522566,,0.206951
0.01,,0.541081,,0.217682
0.0101,,0.561312,,0.22972
0.0102,,0.583612,,0.243247
0.0103,,0.608369,,0.258379
0.0104,,0.636069,,0.275145
0.0105,,0.667224,,0.293436
0.0106,,0.702345,,0.313034
0.0107,,0.741838,,0.333647
0.0108,,0.785887,,0.355122
0.0109,,0.834411,,0.377378
0.011,,0.88717,,0.400258
0.0111,,0.943468,,0.423639
0.0112,,1.00232,,0.447454
0.0113,,1.0627,,0.471684
0.0114,,1.1237,,0.496361
0.0115,,1.18418,,0.521555
0.0116,,1.24222,,0.54733
0.0117,,1.29463,,0.573733
0.0118,,1.33713,,0.600795
0.0119,,1.3659,,0.628557
0.012,,1.38114,,0.657034
0.0121,,1.388,,0.686255
0.0122,,1.39152,,0.716201
0.0123,,1.39386,,0.74689
0.0124,,,,
0.0125,,,,
0.0126,,,,
0.0127,,,,
0.0128,,,,
0.0129,,,,
0.013,,,,
0.0131,,,,
0.0132,,,,
0.0133,,,,
0.0134,,,,
0.0135,,,,
0.0136,,,,
0.0137,,,,
0.0138,,,,
0.0139,,,,
0.014,,,,
0.0141,,,,
0.0142,,,,
0.0143,,,,
0.0144,,,,
0.0145,,,,
0.0146,,,,
0.0147,,,,
0.0148,,,,
0.0149,,,,
0.015,,,,
0.0151,,,,
0.0152,,,,
0.0153,,,,
0.0154,,,,
0.0155,,,,
0.0156,,,,
0.0157,,,,
0.0158,,,,
0.0159,,,,
0.016,,,,
0.0161,,,,
0.0162,,,,
0.0163,,,,
0.0164,,,,
0.0165,,,,
0.0166,,,,
0.0167,,,,
0.0168,,,,
0.0169,,,,
0.017,,,,
0.0171,,,,
0.0172,,,,
0.0173,,,,
0.0174,,,,
0.0175,,,,
0.0176,,,,
0.0177,,,,
0.0178,,,,
0.0179,,,,
0.018,,,,
0.0181,,,,
0.0182,,,,
0.0183,,,,
0.0184,,,,
0.0185,,,,
0.0186,,,,
0.0187,,,,
0.0188,,,,
0.0189,,,,
0.019,,,,
0.0191,,,,
0.0192,,,,
0.0193,,,,
0.0194,,,,
0.0195,,,,
0.0196,,,,
0.0197,,,,
0.0198,,,,
0.0199,,,,
0.02,,,,


==> shear_loading.csv <==
Loading,shear_4h,shear_2h,shear_h,shear_05h
0,0,0,0,0
0.0001,6.36585,6.36432,6.36318,6.36865
0.0002,12.7314,12.7283,12.7261,12.7373
0.0003,19.096,19.0911,19.088,19.105
0.0004,25.4588,25.4518,25.4481,25.4716
0.0005,31.819,31.8095,31.8059,31.8366
0.0006,38.1759,38.1632,38.1602,38.1994
0.0007,44.5286,44.512,44.5106,44.5596
0.0008,50.8765,50.855,50.8562,50.9165
0.0009,57.2186,57.1913,57.1961,57.2698
0.001,63.5543,63.5199,63.5297,63.6188
0.0011,69.9142,69.9057,69.9171,70.0049
0.0012,76.2685,76.2576,76.2676,76.362
0.0013,82.6228,82.6108,82.6218,82.7248
0.0014,88.9666,88.9562,88.9711,89.0845
0.0015,95.2786,95.2841,95.3113,95.4394
0.0016,101.557,101.588,101.637,101.787
0.0017,107.841,107.888,107.96,108.131
0.0018,114.131,114.189,114.279,114.473
0.0019,120.413,120.486,120.596,120.813
0.002,126.685,126.774,126.908,127.149
0.0021,132.946,133.053,133.213,133.481
0.0022,139.196,139.324,139.511,139.81
0.0023,145.434,145.585,145.803,146.134
0.0024,151.659,151.836,152.088,152.454
0.0025,157.871,158.077,158.366,158.769
0.0026,164.069,164.307,164.637,165.08
0.0027,170.253,170.525,170.899,171.385
0.0028,176.422,176.731,177.153,177.686
0.0029,182.574,182.925,183.399,183.981
0.003,188.709,189.105,189.635,190.27
0.0031,194.827,195.272,195.862,196.554
0.0032,200.927,201.424,202.079,202.831
0.0033,207.008,207.561,208.287,209.103
0.0034,213.068,213.683,214.483,215.367
0.0035,219.108,219.789,220.669,221.625
0.0036,225.125,225.877,226.843,227.876
0.0037,231.121,231.949,233.005,234.12
0.0038,237.092,238.002,239.155,240.356
0.0039,243.039,244.036,245.293,246.584
0.004,248.96,250.051,251.417,252.804
0.0041,254.854,256.046,257.527,259.015
0.0042,260.721,262.02,263.624,265.218
0.0043,266.558,267.971,269.705,271.412
0.0044,272.366,273.901,275.772,277.596
0.0045,278.142,279.806,281.823,283.771
0.0046,283.886,285.688,287.857,289.936
0.0047,289.595,291.545,293.875,296.09
0.0048,295.27,297.375,299.875,302.234
0.0049,300.907,303.178,305.858,308.367
0.005,306.507,308.954,311.821,314.489
0.0051,312.066,314.7,317.766,320.598
0.0052,317.585,320.417,323.69,326.696
0.0053,323.06,326.102,329.594,332.781
0.0054,328.49,331.755,335.477,338.853
0.0055,333.874,337.375,341.337,344.911
0.0056,339.209,342.96,347.174,350.956
0.0057,344.494,348.508,352.988,356.986
0.0058,349.725,354.02,358.777,363.001
0.0059,354.902,359.493,364.54,369.001
0.006,360.021,364.926,370.278,374.985
0.0061,365.081,370.317,375.987,380.952
0.0062,370.078,375.664,381.668,386.902
0.0063,375.01,380.967,387.32,392.834
0.0064,379.873,386.222,392.941,398.748
0.0065,384.665,391.429,398.53,404.642
0.0066,389.383,396.585,404.085,410.517
0.0067,394.023,401.688,409.606,416.37
0.0068,398.581,406.736,415.091,422.202
0.0069,403.054,411.727,420.539,428.011
0.007,407.437,416.657,425.947,433.796
0.0071,411.725,421.525,431.314,439.557
0.0072,415.915,426.327,436.638,445.291
0.0073,420,431.06,441.917,450.999
0.0074,423.976,435.722,447.149,456.678
0.0075,427.836,440.307,452.331,462.327
0.0076,431.575,444.813,457.46,467.944
0.0077,435.185,449.236,462.535,473.527
0.0078,438.658,453.57,467.551,479.075
0.0079,441.987,457.811,472.506,484.586
0.008,445.163,461.954,477.395,490.056
0.0081,448.175,465.992,482.214,495.484
0.0082,451.015,469.92,486.958,500.865
0.0083,453.669,473.73,491.623,506.196
0.0084,456.124,477.413,496.202,511.474
0.0085,458.367,480.962,500.688,516.694
0.0086,460.382,484.367,505.074,521.849
0.0087,462.15,487.615,509.35,526.934
0.0088,463.651,490.695,513.507,531.942
0.0089,464.862,493.592,517.532,536.861
0.009,465.757,496.29,521.411,541.683
0.0091,466.307,498.769,525.126,546.393
0.0092,466.476,501.008,528.658,550.975
0.0093,466.224,502.979,531.981,555.406
0.0094,465.506,504.652,535.065,559.662
0.0095,464.265,505.991,537.872,563.706
0.0096,462.435,506.949,540.352,567.494
0.0097,459.938,507.473,542.446,570.967
0.0098,456.679,507.496,544.072,574.046
0.0099,452.542,506.933,545.129,576.628
0.01,447.384,505.682,545.502,578.587
0.0101,440.961,503.702,545.063,579.7
0.0102,433.066,500.782,543.49,580.026
0.0103,423.373,496.646,541.115,579.311
0.0104,411.568,490.948,536.492,577.675
0.0105,397.304,483.576,530.437,575.366
0.0106,380.201,474.332,522.826,572.464
0.0107,359.919,462.543,514.34,569.368
0.0108,336.377,447.962,504.89,566.418
0.0109,310.059,430.562,495.006,563.195
0.011,282.492,410.823,485.053,559.965
0.0111,255.108,388.986,475.174,556.277
0.0112,232.645,366.637,465.349,552.709
0.0113,217.695,344.118,455.632,549.038
0.0114,209.552,321.759,445.81,545.565
0.0115,209.107,299.712,436.038,541.454
0.0116,208.655,277.778,426.043,537.24
0.0117,205.443,256.498,416.083,533.037
0.0118,,236.774,405.789,528.459
0.0119,,220.266,395.33,523.839
0.012,,209.24,384.795,518.867
0.0121,,204.412,373.801,513.714
0.0122,,202.872,362.417,508.478
0.0123,,,350.79,502.964
0.0124,,,338.643,497.411
0.0125,,,325.871,491.37
0.0126,,,311.789,485.224
0.0127,,,298.368,478.561
0.0128,,,283.68,471.895
0.0129,,,268.633,465.223
0.013,,,253.721,458.029
0.0131,,,240.842,451.097
0.0132,,,232.19,443.595
0.0133,,,229.14,436.151
0.0134,,,,428.526
0.0135,,,,419.749
0.0136,,,,411.329
0.0137,,,,403.288
0.0138,,,,394.33
0.0139,,,,385.218
0.014,,,,375.519
0.0141,,,,365.697
0.0142,,,,355.821
0.0143,,,,343.879
0.0144,,,,332.148
0.0145,,,,320.104
0.0146,,,,307.016
0.0147,,,,295.096
0.0148,,,,285.942
0.0149,,,,280.847
0.015,,,,279.433
0.0151,,,,277.837
0.0152,,,,
0.0153,,,,
0.0154,,,,
0.0155,,,,
0.0156,,,,
0.0157,,,,
0.0158,,,,
0.0159,,,,
0.016,,,,
0.0161,,,,
0.0162,,,,
0.0163,,,,
0.0164,,,,
0.0165,,,,
0.0166,,,,
0.0167,,,,
0.0168,,,,
0.0169,,,,
0.017,,,,
0.0171,,,,
0.0172,,,,
0.0173,,,,
0.0174,,,,
0.0175,,,,
0.0176,,,,
0.0177,,,,
0.0178,,,,
0.0179,,,,
0.018,,,,
0.0181,,,,
0.0182,,,,
0.0183,,,,
0.0184,,,,
0.0185,,,,
0.0186,,,,
0.0187,,,,
0.0188,,,,
0.0189,,,,
0.019,,,,
0.0191,,,,
0.0192,,,,
0.0193,,,,
0.0194,,,,
0.0195,,,,
0.0196,,,,
0.0197,,,,
0.0198,,,,
0.0199,,,,
0.02,,,,


==> shear_loading_study_one.csv <==
Loading,shear_2h_1,shear_2h_2,shear_2h_3,shear_2h_4,shear_2h_5,shear_2h_6
0,0,0,0,0,0,0
0.0001,6.43378,6.40471,6.38759,6.37739,6.36714,6.36432
0.0002,12.8673,12.8091,12.7749,12.7545,12.734,12.7283
0.0003,19.2996,19.2124,19.161,19.1304,19.0996,19.0911
0.0004,25.7299,25.6135,25.545,25.5042,25.4631,25.4518
0.0005,32.1573,32.0117,31.926,31.8749,31.8236,31.8095
0.0006,38.581,38.4061,38.3031,38.2418,38.1802,38.1632
0.0007,45,44.7957,44.6754,44.6038,44.5319,44.512
0.0008,51.4135,51.1797,51.042,50.9601,50.8778,50.855
0.0009,57.8206,57.557,57.4019,57.3097,57.2169,57.1913
0.001,64.2203,63.9269,63.7543,63.6516,63.5484,63.5199
0.0011,70.6737,70.3521,70.1627,70.0501,69.937,69.9057
0.0012,77.0956,76.7448,76.5385,76.4155,76.2919,76.2576
0.0013,83.5184,83.1384,82.9149,82.7816,82.6479,82.6108
0.0014,89.9337,89.5244,89.2837,89.1401,88.9961,88.9562
0.0015,96.3313,95.8927,95.6347,95.481,95.3268,95.2841
0.0016,102.705,102.237,101.962,101.798,101.634,101.588
0.0017,109.075,108.578,108.286,108.111,107.937,107.888
0.0018,115.448,114.921,114.611,114.426,114.241,114.189
0.0019,121.815,121.258,120.93,120.735,120.54,120.486
0.002,128.174,127.587,127.242,127.037,126.831,126.774
0.0021,134.525,133.908,133.546,133.33,133.113,133.053
0.0022,140.867,140.22,139.84,139.614,139.387,139.324
0.0023,147.2,146.523,146.125,145.888,145.651,145.585
0.0024,153.523,152.816,152.4,152.153,151.905,151.836
0.0025,159.836,159.098,158.665,158.407,158.149,158.077
0.0026,166.138,165.37,164.919,164.65,164.382,164.307
0.0027,172.429,171.63,171.161,170.882,170.603,170.525
0.0028,178.708,177.878,177.391,177.101,176.812,176.731
0.0029,184.975,184.114,183.609,183.308,183.008,182.925
0.003,191.228,190.337,189.814,189.502,189.192,189.105
0.0031,197.469,196.546,196.005,195.682,195.361,195.272
0.0032,203.695,202.74,202.181,201.848,201.517,201.424
0.0033,209.906,208.92,208.343,207.999,207.657,207.561
0.0034,216.102,215.085,214.49,214.135,213.782,213.683
0.0035,222.283,221.234,220.62,220.254,219.89,219.789
0.0036,228.447,227.366,226.734,226.357,225.982,225.877
0.0037,234.594,233.48,232.83,232.442,232.057,231.949
0.0038,240.723,239.577,238.908,238.509,238.113,238.002
0.0039,246.833,245.655,244.967,244.557,244.151,244.036
0.004,252.925,251.714,251.008,250.586,250.169,250.051
0.0041,258.996,257.753,257.027,256.595,256.167,256.046
0.0042,265.047,263.771,263.026,262.582,262.144,262.02
0.0043,271.076,269.767,269.004,268.548,268.099,267.971
0.0044,277.084,275.741,274.958,274.492,274.031,273.901
0.0045,283.068,281.691,280.89,280.412,279.94,279.806
0.0046,289.028,287.618,286.797,286.308,285.825,285.688
0.0047,294.964,293.519,292.68,292.178,291.685,291.545
0.0048,300.874,299.395,298.536,298.023,297.519,297.375
0.0049,306.758,305.244,304.366,303.841,303.326,303.178
0.005,312.614,311.065,310.167,309.631,309.104,308.954
0.0051,318.441,316.858,315.94,315.392,314.854,314.7
0.0052,324.239,322.62,321.683,321.123,320.574,320.417
0.0053,330.006,328.352,327.395,326.823,326.263,326.102
0.0054,335.742,334.052,333.075,332.491,331.92,331.755
0.0055,341.445,339.718,338.721,338.125,337.543,337.375
0.0056,347.113,345.35,344.333,343.725,343.131,342.96
0.0057,352.746,350.946,349.91,349.289,348.684,348.508
0.0058,358.343,356.506,355.449,354.815,354.199,354.02
0.0059,363.901,362.027,360.949,360.303,359.676,359.493
0.006,369.42,367.507,366.409,365.751,365.112,364.926
0.0061,374.897,372.947,371.828,371.158,370.507,370.317
0.0062,380.332,378.343,377.204,376.521,375.858,375.664
0.0063,385.723,383.695,382.535,381.839,381.165,380.967
0.0064,391.067,389,387.819,387.11,386.424,386.222
0.0065,396.363,394.256,393.055,392.333,391.635,391.429
0.0066,401.61,399.462,398.24,397.505,396.795,396.585
0.0067,406.804,404.616,403.372,402.624,401.903,401.688
0.0068,411.944,409.715,408.45,407.688,406.955,406.736
0.0069,417.028,414.757,413.47,412.695,411.95,411.727
0.007,422.053,419.739,418.431,417.642,416.885,416.657
0.0071,427.016,424.659,423.33,422.527,421.757,421.525
0.0072,431.914,429.514,428.163,427.346,426.564,426.327
0.0073,436.745,434.3,432.928,432.097,431.301,431.06
0.0074,441.505,439.016,437.621,436.776,435.968,435.722
0.0075,446.192,443.656,442.239,441.38,440.558,440.307
0.0076,450.8,448.218,446.779,445.905,445.069,444.813
0.0077,455.327,452.697,451.235,450.346,449.497,449.236
0.0078,459.768,457.088,455.604,454.7,453.837,453.57
0.0079,464.118,461.388,459.882,458.962,458.083,457.811
0.008,468.372,465.591,464.061,463.125,462.232,461.954
0.0081,472.526,469.691,468.138,467.185,466.277,465.992
0.0082,476.571,473.682,472.105,471.136,470.211,469.92
0.0083,480.504,477.557,475.956,474.969,474.027,473.73
0.0084,484.315,481.308,479.683,478.678,477.718,477.413
0.0085,487.996,484.928,483.278,482.253,481.275,480.962
0.0086,491.54,488.406,486.731,485.685,484.687,484.367
0.0087,494.936,491.733,490.031,488.964,487.944,487.615
0.0088,498.173,494.896,493.167,492.077,491.034,490.695
0.0089,501.238,497.882,496.125,495.01,493.941,493.592
0.009,504.117,500.677,498.889,497.747,496.651,496.29
0.0091,506.795,503.262,501.441,500.27,499.142,498.769
0.0092,509.252,505.617,503.762,502.558,501.395,501.008
0.0093,511.468,507.721,505.827,504.585,503.383,502.979
0.0094,513.419,509.544,507.608,506.324,505.075,504.652
0.0095,515.075,511.056,509.072,507.738,506.436,505.991
0.0096,516.405,512.218,510.178,508.785,507.42,506.949
0.0097,517.367,512.986,510.88,509.417,507.976,507.473
0.0098,517.917,513.304,511.119,509.569,508.036,507.496
0.0099,517.997,513.106,510.823,509.166,507.519,506.933
0.01,517.541,512.312,509.905,508.113,506.325,505.682
0.0101,516.425,510.833,508.147,506.362,504.327,503.702
0.0102,514.651,508.502,505.718,503.688,501.442,500.782
0.0103,512.068,505.14,502.088,499.879,497.38,496.646
0.0104,508.54,500.713,497.193,494.837,491.778,490.948
0.0105,503.941,494.926,490.825,488.33,484.596,483.576
0.0106,498.051,487.577,482.681,479.237,475.584,474.332
0.0107,490.68,478.275,472.308,468.232,464.17,462.543
0.0108,481.627,466.913,459.617,454.415,449.857,447.962
0.0109,470.753,453.277,444.275,438.04,432.815,430.562
0.011,457.904,437.215,426.401,419.173,413.52,410.823
0.0111,443.009,419.452,406.666,398.649,392.535,388.986
0.0112,426.196,400.3,385.93,377.261,370.956,366.637
0.0113,407.824,380.002,364.792,355.571,349.128,344.118
0.0114,388.32,359.318,343.491,333.672,327.112,321.759
0.0115,368.527,338.397,322.107,312.468,304.733,299.712
0.0116,348.712,317.263,300.583,289.847,282.664,277.778
0.0117,328.57,295.993,279.122,267.975,261.139,256.498
0.0118,308.643,275.399,258.414,247.52,241.119,236.774
0.0119,289.994,256.743,239.767,229.74,224.114,220.266
0.012,272.572,241.768,225.707,216.967,212.332,209.24
0.0121,257.57,232.121,217.719,210.498,206.875,204.412
0.0122,247.176,227.121,214.546,208.233,205.066,202.872
0.0123,241.712,225.368,213.914,,,
0.0124,239.905,225.348,,,,
0.0125,,,,,,
0.0126,,,,,,
0.0127,,,,,,
0.0128,,,,,,
0.0129,,,,,,
0.013,,,,,,
0.0131,,,,,,
0.0132,,,,,,
0.0133,,,,,,
0.0134,,,,,,
0.0135,,,,,,
0.0136,,,,,,
0.0137,,,,,,
0.0138,,,,,,
0.0139,,,,,,
0.014,,,,,,
0.0141,,,,,,
0.0142,,,,,,
0.0143,,,,,,
0.0144,,,,,,
0.0145,,,,,,
0.0146,,,,,,
0.0147,,,,,,
0.0148,,,,,,
0.0149,,,,,,
0.015,,,,,,
0.0151,,,,,,
0.0152,,,,,,
0.0153,,,,,,
0.0154,,,,,,
0.0155,,,,,,
0.0156,,,,,,
0.0157,,,,,,
0.0158,,,,,,
0.0159,,,,,,
0.016,,,,,,
0.0161,,,,,,
0.0162,,,,,,
0.0163,,,,,,
0.0164,,,,,,
0.0165,,,,,,
0.0166,,,,,,
0.0167,,,,,,
0.0168,,,,,,
0.0169,,,,,,
0.017,,,,,,
0.0171,,,,,,
0.0172,,,,,,
0.0173,,,,,,
0.0174,,,,,,
0.0175,,,,,,
0.0176,,,,,,
0.0177,,,,,,
0.0178,,,,,,
0.0179,,,,,,
0.018,,,,,,
0.0181,,,,,,
0.0182,,,,,,
0.0183,,,,,,
0.0184,,,,,,
0.0185,,,,,,
0.0186,,,,,,
0.0187,,,,,,
0.0188,,,,,,
0.0189,,,,,,
0.019,,,,,,
0.0191,,,,,,
0.0192,,,,,,
0.0193,,,,,,
0.0194,,,,,,
0.0195,,,,,,
0.0196,,,,,,
0.0197,,,,,,
0.0198,,,,,,
0.0199,,,,,,
0.02,,,,,,


==> shear_loading_uniform.csv <==
Loading,shear_4h_uniform,shear_2h_uniform,shear_h_uniform,shear_05h_uniform
0,,0,,0
0.0001,,6.37427,,6.37427
0.0002,,12.7485,,12.7485
0.0003,,19.121,,19.1218
0.0004,,25.4916,,25.4941
0.0005,,31.8592,,31.8647
0.0006,,38.2228,,38.2332
0.0007,,44.5815,,44.599
0.0008,,50.9344,,50.9617
0.0009,,57.2805,,57.3207
0.001,,63.6188,,63.6755
0.0011,,70.0152,,70.0671
0.0012,,76.3801,,76.4366
0.0013,,82.7426,,82.8039
0.0014,,89.0981,,89.1682
0.0015,,95.4354,,95.5274
0.0016,,101.748,,101.879
0.0017,,108.057,,108.228
0.0018,,114.368,,114.575
0.0019,,120.675,,120.92
0.002,,126.973,,127.262
0.0021,,133.263,,133.601
0.0022,,139.543,,139.935
0.0023,,145.815,,146.265
0.0024,,152.076,,152.591
0.0025,,158.327,,158.912
0.0026,,164.566,,165.229
0.0027,,170.795,,171.54
0.0028,,177.011,,177.847
0.0029,,183.214,,184.148
0.003,,189.405,,190.444
0.0031,,195.581,,196.733
0.0032,,201.743,,203.017
0.0033,,207.891,,209.294
0.0034,,214.023,,215.565
0.0035,,220.138,,221.83
0.0036,,226.237,,228.087
0.0037,,232.318,,234.337
0.0038,,238.382,,240.579
0.0039,,244.426,,246.813
0.004,,250.451,,253.04
0.0041,,256.455,,259.258
0.0042,,262.439,,265.467
0.0043,,268.401,,271.668
0.0044,,274.34,,277.859
0.0045,,280.256,,284.041
0.0046,,286.147,,290.212
0.0047,,292.013,,296.374
0.0048,,297.853,,302.525
0.0049,,303.667,,308.664
0.005,,309.452,,314.793
0.0051,,315.208,,320.91
0.0052,,320.934,,327.015
0.0053,,326.629,,333.107
0.0054,,332.292,,339.186
0.0055,,337.921,,345.252
0.0056,,343.515,,351.305
0.0057,,349.073,,357.342
0.0058,,354.594,,363.366
0.0059,,360.077,,369.373
0.006,,365.519,,375.365
0.0061,,370.919,,381.34
0.0062,,376.276,,387.299
0.0063,,381.587,,393.239
0.0064,,386.852,,399.161
0.0065,,392.068,,405.064
0.0066,,397.233,,410.947
0.0067,,402.345,,416.81
0.0068,,407.401,,422.65
0.0069,,412.401,,428.469
0.007,,417.34,,434.264
0.0071,,422.216,,440.034
0.0072,,427.026,,445.779
0.0073,,431.768,,451.497
0.0074,,436.437,,457.186
0.0075,,441.031,,462.847
0.0076,,445.545,,468.475
0.0077,,449.976,,474.071
0.0078,,454.318,,479.632
0.0079,,458.567,,485.156
0.008,,462.717,,490.641
0.0081,,466.764,,496.084
0.0082,,470.699,,501.481
0.0083,,474.517,,506.831
0.0084,,478.208,,512.129
0.0085,,481.765,,517.371
0.0086,,485.178,,522.551
0.0087,,488.436,,527.665
0.0088,,491.525,,532.705
0.0089,,494.432,,537.663
0.009,,497.141,,542.531
0.0091,,499.633,,547.297
0.0092,,501.887,,551.947
0.0093,,503.875,,556.465
0.0094,,505.57,,560.83
0.0095,,506.934,,565.017
0.0096,,507.926,,568.994
0.0097,,508.492,,572.719
0.0098,,508.569,,576.143
0.0099,,508.078,,579.199
0.01,,506.925,,581.809
0.0101,,505.005,,583.882
0.0102,,502.163,,585.315
0.0103,,498.245,,586.039
0.0104,,493.032,,586.013
0.0105,,486.254,,585.318
0.0106,,477.584,,584.071
0.0107,,466.684,,582.448
0.0108,,453.288,,580.548
0.0109,,437.339,,578.384
0.011,,419.126,,575.974
0.0111,,399.218,,573.381
0.0112,,378.335,,570.656
0.0113,,357.069,,567.83
0.0114,,335.64,,564.918
0.0115,,313.949,,561.891
0.0116,,292.012,,558.707
0.0117,,270.159,,555.335
0.0118,,249.285,,551.758
0.0119,,231.168,,547.962
0.012,,218.435,,543.934
0.0121,,212.287,,539.663
0.0122,,210.492,,535.149
0.0123,,,,530.391
0.0124,,,,525.387
0.0125,,,,520.14
0.0126,,,,514.649
0.0127,,,,508.919
0.0128,,,,502.958
0.0129,,,,496.766
0.013,,,,490.347
0.0131,,,,483.709
0.0132,,,,476.855
0.0133,,,,469.782
0.0134,,,,462.49
0.0135,,,,454.984
0.0136,,,,447.258
0.0137,,,,439.302
0.0138,,,,431.098
0.0139,,,,422.627
0.014,,,,413.861
0.0141,,,,404.761
0.0142,,,,395.28
0.0143,,,,385.353
0.0144,,,,374.897
0.0145,,,,363.814
0.0146,,,,351.994
0.0147,,,,339.372
0.0148,,,,326.101
0.0149,,,,313.004
0.015,,,,302.187
0.0151,,,,296.085
0.0152,,,,294.342
0.0153,,,,
0.0154,,,,
0.0155,,,,
0.0156,,,,
0.0157,,,,
0.0158,,,,
0.0159,,,,
0.016,,,,
0.0161,,,,
0.0162,,,,
0.0163,,,,
0.0164,,,,
0.0165,,,,
0.0166,,,,
0.0167,,,,
0.0168,,,,
0.0169,,,,
0.017,,,,
0.0171,,,,
0.0172,,,,
0.0173,,,,
0.0174,,,,
0.0175,,,,
0.0176,,,,
0.0177,,,,
0.0178,,,,
0.0179,,,,
0.018,,,,
0.0181,,,,
0.0182,,,,
0.0183,,,,
0.0184,,,,
0.0185,,,,
0.0186,,,,
0.0187,,,,
0.0188,,,,
0.0189,,,,
0.019,,,,
0.0191,,,,
0.0192,,,,
0.0193,,,,
0.0194,,,,
0.0195,,,,
0.0196,,,,
0.0197,,,,
0.0198,,,,
0.0199,,,,
0.02,,,,


==> tension_bulk.csv <==
Loading,tension_4h_bulk,tension_2h_bulk,tension_h_bulk,tension_05h_bulk
0,0,0,0,0
1E-05,6.89338E-06,6.89431E-06,6.89526E-06,6.89677E-06
2E-05,2.75732E-05,2.75771E-05,2.75809E-05,2.7587E-05
3E-05,6.20389E-05,6.20479E-05,6.20569E-05,6.20707E-05
4E-05,0.000110289,0.000110306,0.000110323,0.000110348
5E-05,0.000172323,0.000172351,0.000172378,0.000172417
6E-05,0.000248137,0.000248182,0.000248222,0.00024828
7E-05,0.000337731,0.000337796,0.000337854,0.000337934
8E-05,0.0004411,0.000441193,0.000441274,0.000441381
9E-05,0.000558241,0.000558371,0.000558479,0.000558619
0.0001,0.000689152,0.000689327,0.00068947,0.000689647
0.00011,0.000833826,0.000834059,0.000834244,0.000834465
0.00012,0.00099226,0.000992564,0.000992801,0.000993072
0.00013,0.00116445,0.00116484,0.00116514,0.00116547
0.00014,0.00135039,0.00135088,0.00135125,0.00135165
0.00015,0.00155007,0.00155069,0.00155115,0.00155162
0.00016,0.00176348,0.00176426,0.00176482,0.00176538
0.00017,0.00199063,0.00199159,0.00199226,0.00199292
0.00018,0.0022315,0.00223266,0.00223347,0.00223424
0.00019,0.00248608,0.00248749,0.00248845,0.00248934
0.0002,0.00275437,0.00275606,0.0027572,0.00275823
0.00021,0.00303636,0.00303836,0.00303971,0.00304089
0.00022,0.00333204,0.00333441,0.00333599,0.00333733
0.00023,0.00364139,0.00364418,0.00364602,0.00364755
0.00024,0.00396441,0.00396767,0.0039698,0.00397154
0.00025,0.0043011,0.00430488,0.00430734,0.00430931
0.00026,0.00465143,0.00465579,0.00465862,0.00466085
0.00027,0.00501539,0.00502042,0.00502365,0.00502615
0.00028,0.00539298,0.00539874,0.00540242,0.00540523
0.00029,0.00578418,0.00579075,0.00579493,0.00579806
0.0003,0.00618898,0.00619645,0.00620117,0.00620467
0.00031,0.00660737,0.00661582,0.00662114,0.00662503
0.00032,0.00703933,0.00704886,0.00705484,0.00705915
0.00033,0.00748485,0.00749556,0.00750226,0.00750703
0.00034,0.00794392,0.00795591,0.0079634,0.00796866
0.00035,0.00841651,0.00842991,0.00843824,0.00844405
0.00036,0.00890262,0.00891755,0.0089268,0.00893318
0.00037,0.00940223,0.00941881,0.00942906,0.00943606
0.00038,0.00991532,0.00993369,0.00994502,0.00995269
0.00039,0.0104419,0.0104622,0.0104747,0.0104831
0.0004,0.0109819,0.0110043,0.011018,0.0110272
0.00041,0.0115353,0.0115599,0.011575,0.011585
0.00042,0.0121022,0.0121292,0.0121457,0.0121566
0.00043,0.0126824,0.012712,0.0127301,0.0127419
0.00044,0.0132761,0.0133084,0.0133281,0.0133409
0.00045,0.013883,0.0139183,0.0139398,0.0139537
0.00046,0.0145034,0.0145418,0.0145652,0.0145802
0.00047,0.015137,0.0151788,0.0152042,0.0152204
0.00048,0.015784,0.0158293,0.0158568,0.0158743
0.00049,0.0164442,0.0164933,0.0165231,0.0165419
0.0005,0.0171176,0.0171708,0.017203,0.0172232
0.00051,0.0178044,0.0178618,0.0178965,0.0179182
0.00052,0.0185043,0.0185662,0.0186036,0.018627
0.00053,0.0192174,0.0192841,0.0193244,0.0193494
0.00054,0.0199437,0.0200155,0.0200587,0.0200855
0.00055,0.0206831,0.0207602,0.0208067,0.0208353
0.00056,0.0214357,0.0215184,0.0215682,0.0215988
0.00057,0.0222013,0.02229,0.0223433,0.022376
0.00058,0.02298,0.0230749,0.023132,0.0231669
0.00059,0.0237718,0.0238733,0.0239342,0.0239714
0.0006,0.0245766,0.024685,0.02475,0.0247896
0.00061,0.0253943,0.02551,0.0255794,0.0256214
0.00062,0.0262251,0.0263483,0.0264223,0.026467
0.00063,0.0270688,0.0272,0.0272787,0.0273261
0.00064,0.0279254,0.028065,0.0281486,0.0281989
0.00065,0.0287949,0.0289432,0.0290321,0.0290854
0.00066,0.0296773,0.0298348,0.0299291,0.0299855
0.00067,0.0305725,0.0307395,0.0308395,0.0308993
0.00068,0.0314805,0.0316575,0.0317635,0.0318267
0.00069,0.0324013,0.0325887,0.0327009,0.0327677
0.0007,0.0333348,0.0335332,0.0336518,0.0337223
0.00071,0.034281,0.0344908,0.0346162,0.0346906
0.00072,0.03524,0.0354615,0.035594,0.0356724
0.00073,0.0362116,0.0364454,0.0365852,0.0366679
0.00074,0.0371958,0.0374425,0.0375899,0.037677
0.00075,0.0381926,0.0384526,0.038608,0.0386996
0.00076,0.039202,0.0394759,0.0396396,0.0397359
0.00077,0.0402239,0.0405122,0.0406845,0.0407858
0.00078,0.0412583,0.0415616,0.0417428,0.0418492
0.00079,0.0423052,0.042624,0.0428145,0.0429262
0.0008,0.0433645,0.0436995,0.0438996,0.0440168
0.00081,0.0444362,0.0447879,0.044998,0.0451209
0.00082,0.0455203,0.0458894,0.0461098,0.0462386
0.00083,0.0466167,0.0470038,0.0472349,0.0473699
0.00084,0.0477254,0.0481311,0.0483733,0.0485146
0.00085,0.0488464,0.0492714,0.0495251,0.049673
0.00086,0.0499796,0.0504245,0.0506902,0.0508449
0.00087,0.051125,0.0515905,0.0518685,0.0520303
0.00088,0.0522826,0.0527694,0.0530602,0.0532292
0.00089,0.0534523,0.0539612,0.0542651,0.0544416
0.0009,0.054634,0.0551657,0.0554833,0.0556676
0.00091,0.0558278,0.0563831,0.0567147,0.056907
0.00092,0.0570337,0.0576132,0.0579594,0.05816
0.00093,0.0582515,0.0588561,0.0592173,0.0594264
0.00094,0.0594812,0.0601117,0.0604884,0.0607063
0.00095,0.0607228,0.06138,0.0617727,0.0619997
0.00096,0.0619763,0.062661,0.0630701,0.0633066
0.00097,0.0632416,0.0639546,0.0643808,0.0646269
0.00098,0.0645187,0.0652609,0.0657046,0.0659607
0.00099,0.0658075,0.0665799,0.0670416,0.067308
0.001,0.067108,0.0679114,0.0683917,0.0686686
0.00101,0.0684603,0.0692779,0.0697673,0.0700499
0.00102,0.0698223,0.070656,0.0711552,0.0714435
0.00103,0.0711972,0.0720477,0.0725566,0.0728503
0.00104,0.0725844,0.073451,0.0739699,0.0742706
0.00105,0.0739839,0.0748659,0.0753968,0.0757036
0.00106,0.0753944,0.0762934,0.0768347,0.07715
0.00107,0.0768015,0.0777244,0.0782843,0.0786086
0.00108,0.0782174,0.0791659,0.0797457,0.0800799
0.00109,0.0796327,0.0806185,0.0812177,0.0815637
0.0011,0.0810479,0.0820817,0.0827025,0.0830607
0.00111,0.08248,0.0835559,0.0842002,0.0845706
0.00112,0.083928,0.0850428,0.0857098,0.0860938
0.00113,0.0853879,0.0865422,0.0872334,0.0876304
0.00114,0.0868591,0.088054,0.0887691,0.0891804
0.00115,0.0883416,0.0895782,0.0903187,0.0907438
0.00116,0.0898355,0.0911147,0.0918804,0.0923205
0.00117,0.0913407,0.0926655,0.0934561,0.0939106
0.00118,0.0928571,0.0942247,0.0950436,0.0955141
0.00119,0.0943846,0.0958002,0.0966453,0.0971309
0.0012,0.0959233,0.0973839,0.0982588,0.098761
0.00121,0.0974731,0.098984,0.0998863,0.100405
0.00122,0.099034,0.100592,0.101526,0.102061
0.00123,0.100606,0.102216,0.103178,0.103731
0.00124,0.102189,0.103849,0.104845,0.105415
0.00125,0.103782,0.105498,0.106523,0.107112
0.00126,0.105387,0.107154,0.108214,0.108822
0.00127,0.107002,0.108825,0.109919,0.110545
0.00128,0.108629,0.110508,0.111636,0.112282
0.00129,0.110266,0.112203,0.113365,0.114031
0.0013,0.111913,0.11391,0.115109,0.115795
0.00131,0.113572,0.115629,0.116864,0.117571
0.00132,0.115241,0.11736,0.118632,0.119361
0.00133,0.11692,0.119102,0.120414,0.121164
0.00134,0.11861,0.120857,0.122207,0.12298
0.00135,0.120311,0.122623,0.124013,0.124809
0.00136,0.122022,0.124402,0.125833,0.126651
0.00137,0.123743,0.126192,0.127665,0.128507
0.00138,0.125475,0.127994,0.129509,0.130376
0.00139,0.127217,0.129808,0.131367,0.132258
0.0014,0.128969,0.131633,0.133236,0.134154
0.00141,0.130731,0.13347,0.135119,0.136062
0.00142,0.132504,0.135319,0.137014,0.137984
0.00143,0.134286,0.137179,0.138922,0.139918
0.00144,0.136079,0.139051,0.140842,0.141866
0.00145,0.137882,0.140935,0.142775,0.143827
0.00146,0.139694,0.14283,0.144721,0.145802
0.00147,0.141517,0.144737,0.146679,0.147789
0.00148,0.143349,0.146655,0.148649,0.149789
0.00149,0.145191,0.148585,0.150632,0.151803
0.0015,0.147043,0.150526,0.152628,0.153829
0.00151,0.148905,0.152478,0.154636,0.155869
0.00152,0.150776,0.154442,0.156656,0.157922
0.00153,0.152657,0.156417,0.158689,0.159987
0.00154,0.154548,0.158404,0.160734,0.162066
0.00155,0.156448,0.160401,0.162792,0.164158
0.00156,0.158357,0.16241,0.164862,0.166263
0.00157,0.160276,0.16443,0.166944,0.168381
0.00158,0.162204,0.166462,0.169039,0.170512
0.00159,0.164141,0.168504,0.171146,0.172656
0.0016,0.166088,0.170558,0.173265,0.174813
0.00161,0.168044,0.172623,0.175396,0.176982
0.00162,0.170009,0.174699,0.17754,0.179165
0.00163,0.171983,0.176785,0.179696,0.181361
0.00164,0.173967,0.178883,0.181865,0.18357
0.00165,0.175959,0.180992,0.184045,0.185792
0.00166,0.17796,0.183111,0.186238,0.188026
0.00167,0.17997,0.185242,0.188443,0.190274
0.00168,0.181989,0.187383,0.19066,0.192534
0.00169,0.184016,0.189536,0.192889,0.194807
0.0017,0.186053,0.191699,0.19513,0.197094
0.00171,0.188098,0.193872,0.197384,0.199393
0.00172,0.190151,0.196057,0.199649,0.201705
0.00173,0.192213,0.198252,0.201927,0.204029
0.00174,0.194284,0.200458,0.204216,0.206367
0.00175,0.196363,0.202674,0.206518,0.208717
0.00176,0.198451,0.204901,0.208831,0.211081
0.00177,0.200547,0.207139,0.211157,0.213457
0.00178,0.202651,0.209387,0.213494,0.215846
0.00179,0.204763,0.211646,0.215844,0.218247
0.0018,0.206884,0.213915,0.218205,0.220662
0.00181,0.209013,0.216194,0.220578,0.223089
0.00182,0.211149,0.218484,0.222963,0.225529
0.00183,0.213294,0.220784,0.22536,0.227982
0.00184,0.215447,0.223094,0.227769,0.230447
0.00185,0.217608,0.225415,0.230189,0.232925
0.00186,0.219776,0.227746,0.232622,0.235416
0.00187,0.221952,0.230087,0.235066,0.237919
0.00188,0.224136,0.232439,0.237522,0.240436
0.00189,0.226328,0.2348,0.239989,0.242964
0.0019,0.228527,0.237171,0.242468,0.245506
0.00191,0.230734,0.239553,0.244959,0.24806
0.00192,0.232949,0.241944,0.247462,0.250627
0.00193,0.235171,0.244346,0.249976,0.253206
0.00194,0.2374,0.246757,0.252502,0.255798
0.00195,0.239636,0.249179,0.255039,0.258403
0.00196,0.24188,0.25161,0.257588,0.26102
0.00197,0.244131,0.254051,0.260149,0.26365
0.00198,0.24639,0.256502,0.262721,0.266292
0.00199,0.248655,0.258963,0.265305,0.268947
0.002,0.250927,0.261433,0.2679,0.271615
0.00201,0.253207,0.263913,0.270506,0.274295
0.00202,0.255493,0.266402,0.273124,0.276987
0.00203,0.257786,0.268902,0.275753,0.279692
0.00204,0.260086,0.27141,0.278394,0.282409
0.00205,0.262393,0.273929,0.281046,0.285139
0.00206,0.264706,0.276456,0.28371,0.287882
0.00207,0.267027,0.278994,0.286385,0.290636
0.00208,0.269353,0.28154,0.289071,0.293403
0.00209,0.271686,0.284096,0.291768,0.296183
0.0021,0.274026,0.286661,0.294477,0.298975
0.00211,0.276372,0.289236,0.297196,0.30178
0.00212,0.278725,0.29182,0.299927,0.304596
0.00213,0.281083,0.294413,0.30267,0.307426
0.00214,0.283448,0.297015,0.305423,0.310267
0.00215,0.285819,0.299626,0.308187,0.313121
0.00216,0.288197,0.302247,0.310963,0.315987
0.00217,0.29058,0.304876,0.31375,0.318865
0.00218,0.292969,0.307514,0.316547,0.321756
0.00219,0.295364,0.310162,0.319356,0.324659
0.0022,0.297765,0.312818,0.322176,0.327575
0.00221,0.300172,0.315483,0.325006,0.330502
0.00222,0.302585,0.318157,0.327848,0.333442
0.00223,0.305003,0.32084,0.330701,0.336394
0.00224,0.307427,0.323532,0.333564,0.339358
0.00225,0.309857,0.326232,0.336439,0.342335
0.00226,0.312292,0.328941,0.339324,0.345323
0.00227,0.314732,0.331659,0.34222,0.348324
0.00228,0.317178,0.334385,0.345127,0.351337
0.00229,0.319629,0.33712,0.348045,0.354362
0.0023,0.322086,0.339863,0.350973,0.357399
0.00231,0.324548,0.342615,0.353912,0.360449
0.00232,0.327015,0.345375,0.356862,0.36351
0.00233,0.329487,0.348143,0.359823,0.366584
0.00234,0.331963,0.35092,0.362794,0.369669
0.00235,0.334445,0.353706,0.365776,0.372767
0.00236,0.336932,0.356499,0.368768,0.375876
0.00237,0.339424,0.359301,0.371771,0.378998
0.00238,0.341921,0.36211,0.374785,0.382132
0.00239,0.344422,0.364928,0.377809,0.385277
0.0024,0.346928,0.367754,0.380843,0.388435
0.00241,0.349438,0.370589,0.383888,0.391605
0.00242,0.351953,0.373431,0.386944,0.394786
0.00243,0.354473,0.376281,0.39001,0.39798
0.00244,0.356997,0.379139,0.393086,0.401185
0.00245,0.359525,0.382004,0.396172,0.404402
0.00246,0.362058,0.384878,0.399269,0.407632
0.00247,0.364595,0.38776,0.402377,0.410873
0.00248,0.367136,0.390649,0.405494,0.414125
0.00249,0.369681,0.393546,0.408622,0.41739
0.0025,0.37223,0.39645,0.41176,0.420667
0.00251,0.374784,0.399362,0.414908,0.423955
0.00252,0.377341,0.402282,0.418066,0.427255
0.00253,0.379902,0.405209,0.421235,0.430567
0.00254,0.382467,0.408144,0.424414,0.433891
0.00255,0.385036,0.411086,0.427602,0.437226
0.00256,0.387608,0.414035,0.430801,0.440573
0.00257,0.390184,0.416992,0.43401,0.443932
0.00258,0.392763,0.419956,0.437229,0.447303
0.00259,0.395347,0.422927,0.440457,0.450685
0.0026,0.397933,0.425906,0.443696,0.454079
0.00261,0.400523,0.428892,0.446944,0.457484
0.00262,0.403116,0.431884,0.450203,0.460902
0.00263,0.405713,0.434884,0.453471,0.46433
0.00264,0.408313,0.437891,0.456749,0.467771
0.00265,0.410916,0.440905,0.460037,0.471223
0.00266,0.413522,0.443926,0.463335,0.474686
0.00267,0.416131,0.446954,0.466642,0.478161
0.00268,0.418743,0.449988,0.46996,0.481648
0.00269,0.421357,0.453029,0.473286,0.485146
0.0027,0.423975,0.456077,0.476623,0.488655
0.00271,0.426596,0.459132,0.479969,0.492176
0.00272,0.429219,0.462194,0.483325,0.495709
0.00273,0.431845,0.465262,0.48669,0.499253
0.00274,0.434474,0.468336,0.490065,0.502808
0.00275,0.437105,0.471417,0.493449,0.506375
0.00276,0.439738,0.474505,0.496843,0.509953
0.00277,0.442374,0.477599,0.500246,0.513542
0.00278,0.445013,0.480699,0.503658,0.517143
0.00279,0.447653,0.483806,0.50708,0.520755
0.0028,0.450296,0.486919,0.510512,0.524379
0.00281,0.452941,0.490038,0.513952,0.528014
0.00282,0.455588,0.493163,0.517402,0.53166
0.00283,0.458238,0.496295,0.520861,0.535317
0.00284,0.460889,0.499433,0.52433,0.538985
0.00285,0.463542,0.502576,0.527807,0.542665
0.00286,0.466197,0.505726,0.531294,0.546356
0.00287,0.468854,0.508881,0.53479,0.550058
0.00288,0.471513,0.512043,0.538295,0.553772
0.00289,0.474173,0.51521,0.541809,0.557496
0.0029,0.476835,0.518383,0.545332,0.561232
0.00291,0.479499,0.521562,0.548864,0.564979
0.00292,0.482164,0.524747,0.552405,0.568736
0.00293,0.484831,0.527937,0.555955,0.572505
0.00294,0.487499,0.531133,0.559514,0.576285
0.00295,0.490168,0.534335,0.563082,0.580076
0.00296,0.492839,0.537542,0.566658,0.583878
0.00297,0.495511,0.540754,0.570244,0.587691
0.00298,0.498184,0.543972,0.573838,0.591515
0.00299,0.500858,0.547195,0.577441,0.59535
0.003,0.503533,0.550424,0.581053,0.599196
0.00301,0.506209,0.553658,0.584673,0.603053
0.00302,0.508886,0.556897,0.588302,0.606921
0.00303,0.511564,0.560141,0.59194,0.610799
0.00304,0.514243,0.56339,0.595586,0.614689
0.00305,0.516923,0.566645,0.599241,0.618589
0.00306,0.519603,0.569904,0.602904,0.6225
0.00307,0.522284,0.573169,0.606576,0.626422
0.00308,0.524966,0.576438,0.610256,0.630355
0.00309,0.527648,0.579712,0.613944,0.634299
0.0031,0.53033,0.582991,0.617641,0.638253
0.00311,0.533013,0.586275,0.621347,0.642218
0.00312,0.535696,0.589564,0.62506,0.646194
0.00313,0.53838,0.592857,0.628782,0.65018
0.00314,0.541064,0.596155,0.632512,0.654177
0.00315,0.543747,0.599458,0.636251,0.658185
0.00316,0.546432,0.602765,0.639997,0.662203
0.00317,0.549116,0.606076,0.643752,0.666232
0.00318,0.5518,0.609392,0.647515,0.670271
0.00319,0.554484,0.612712,0.651286,0.674321
0.0032,0.557168,0.616037,0.655065,0.678382
0.00321,0.559852,0.619366,0.658852,0.682453
0.00322,0.562535,0.622699,0.662647,0.686535
0.00323,0.565218,0.626037,0.666449,0.690627
0.00324,0.567901,0.629378,0.67026,0.694729
0.00325,0.570584,0.632724,0.674079,0.698842
0.00326,0.573266,0.636073,0.677905,0.702966
0.00327,0.575947,0.639427,0.681739,0.707099
0.00328,0.578628,0.642784,0.685581,0.711243
0.00329,0.581309,0.646146,0.689431,0.715398
0.0033,0.583989,0.649511,0.693289,0.719563
0.00331,0.586667,0.65288,0.697154,0.723738
0.00332,0.589346,0.656252,0.701026,0.727923
0.00333,0.592023,0.659629,0.704906,0.732119
0.00334,0.594699,0.663009,0.708794,0.736325
0.00335,0.597375,0.666392,0.71269,0.740541
0.00336,0.600049,0.669779,0.716592,0.744767
0.00337,0.602723,0.67317,0.720502,0.749004
0.00338,0.605395,0.676564,0.72442,0.753251
0.00339,0.608066,0.679961,0.728345,0.757507
0.0034,0.610736,0.683362,0.732277,0.761774
0.00341,0.613404,0.686766,0.736217,0.766051
0.00342,0.616071,0.690173,0.740164,0.770338
0.00343,0.618737,0.693583,0.744118,0.774635
0.00344,0.621401,0.696996,0.748079,0.778942
0.00345,0.624064,0.700413,0.752047,0.783259
0.00346,0.626725,0.703832,0.756022,0.787586
0.00347,0.629385,0.707255,0.760005,0.791923
0.00348,0.632043,0.71068,0.763994,0.79627
0.00349,0.634699,0.714108,0.767991,0.800627
0.0035,0.637354,0.717539,0.771994,0.804994
0.00351,0.640006,0.720972,0.776005,0.80937
0.00352,0.642657,0.724408,0.780022,0.813757
0.00353,0.645306,0.727847,0.784046,0.818153
0.00354,0.647952,0.731289,0.788077,0.822559
0.00355,0.650597,0.734733,0.792114,0.826975
0.00356,0.65324,0.738179,0.796158,0.8314
0.00357,0.65588,0.741628,0.800209,0.835835
0.00358,0.658518,0.745079,0.804267,0.84028
0.00359,0.661154,0.748533,0.808331,0.844734
0.0036,0.663788,0.751989,0.812402,0.849199
0.00361,0.666419,0.755447,0.816479,0.853672
0.00362,0.669048,0.758907,0.820563,0.858156
0.00363,0.671675,0.762369,0.824653,0.862648
0.00364,0.674298,0.765833,0.828749,0.867151
0.00365,0.67692,0.7693,0.832852,0.871663
0.00366,0.679538,0.772768,0.836961,0.876184
0.00367,0.682154,0.776238,0.841077,0.880715
0.00368,0.684768,0.77971,0.845199,0.885255
0.00369,0.687378,0.783183,0.849326,0.889805
0.0037,0.689986,0.786659,0.85346,0.894364
0.00371,0.69259,0.790136,0.857601,0.898933
0.00372,0.695192,0.793614,0.861747,0.90351
0.00373,0.697791,0.797095,0.865899,0.908097
0.00374,0.700387,0.800576,0.870057,0.912694
0.00375,0.702979,0.804059,0.874221,0.917299
0.00376,0.705569,0.807544,0.878391,0.921914
0.00377,0.708155,0.81103,0.882567,0.926538
0.00378,0.710738,0.814517,0.886749,0.931172
0.00379,0.713318,0.818005,0.890937,0.935814
0.0038,0.715895,0.821495,0.89513,0.940465
0.00381,0.718468,0.824985,0.899329,0.945126
0.00382,0.721037,0.828477,0.903533,0.949796
0.00383,0.723603,0.83197,0.907744,0.954474
0.00384,0.726166,0.835463,0.911959,0.959162
0.00385,0.728725,0.838958,0.91618,0.963859
0.00386,0.73128,0.842453,0.920407,0.968564
0.00387,0.733832,0.845949,0.924639,0.973279
0.00388,0.73638,0.849446,0.928877,0.978002
0.00389,0.738924,0.852943,0.93312,0.982735
0.0039,0.741464,0.856441,0.937368,0.987476
0.00391,0.744,0.85994,0.941621,0.992226
0.00392,0.746533,0.863439,0.94588,0.996985
0.00393,0.749061,0.866938,0.950143,1.00175
0.00394,0.751586,0.870438,0.954412,1.00653
0.00395,0.754106,0.873938,0.958686,1.01131
0.00396,0.756622,0.877439,0.962965,1.01611
0.00397,0.759134,0.880939,0.967249,1.02091
0.00398,0.761642,0.88444,0.971538,1.02572
0.00399,0.764145,0.887941,0.975832,1.03054
0.004,0.766644,0.891442,0.98013,1.03537
0.00401,0.769139,0.894943,0.984433,1.0402
0.00402,0.77163,0.898443,0.988741,1.04505
0.00403,0.774115,0.901944,0.993054,1.0499
0.00404,0.776597,0.905444,0.997372,1.05477
0.00405,0.779074,0.908944,1.00169,1.05964
0.00406,0.781546,0.912444,1.00602,1.06451
0.00407,0.784013,0.915943,1.01035,1.0694
0.00408,0.786476,0.919442,1.01469,1.0743
0.00409,0.788934,0.922941,1.01903,1.0792
0.0041,0.791388,0.926439,1.02337,1.08411
0.00411,0.793836,0.929936,1.02772,1.08903
0.00412,0.79628,0.933432,1.03207,1.09396
0.00413,0.798718,0.936928,1.03643,1.0989
0.00414,0.801152,0.940423,1.04079,1.10384
0.00415,0.80358,0.943917,1.04516,1.10879
0.00416,0.806004,0.94741,1.04952,1.11376
0.00417,0.808422,0.950902,1.0539,1.11872
0.00418,0.810836,0.954393,1.05828,1.1237
0.00419,0.813244,0.957883,1.06266,1.12869
0.0042,0.815646,0.961372,1.06704,1.13368
0.00421,0.818044,0.964859,1.07143,1.13868
0.00422,0.820436,0.968345,1.07582,1.14369
0.00423,0.822822,0.97183,1.08022,1.1487
0.00424,0.825204,0.975314,1.08462,1.15373
0.00425,0.827579,0.978795,1.08902,1.15876
0.00426,0.82995,0.982276,1.09343,1.1638
0.00427,0.832314,0.985754,1.09784,1.16885
0.00428,0.834673,0.989231,1.10225,1.1739
0.00429,0.837026,0.992707,1.10667,1.17896
0.0043,0.839374,0.99618,1.11109,1.18403
0.00431,0.841716,0.999651,1.11552,1.18911
0.00432,0.844052,1.00312,1.11994,1.19419
0.00433,0.846382,1.00659,1.12437,1.19929
0.00434,0.848706,1.01005,1.12881,1.20439
0.00435,0.851025,1.01352,1.13324,1.20949
0.00436,0.853337,1.01698,1.13768,1.21461
0.00437,0.855643,1.02044,1.14212,1.21973
0.00438,0.857943,1.02389,1.14657,1.22486
0.00439,0.860237,1.02735,1.15102,1.22999
0.0044,0.862525,1.0308,1.15547,1.23514
0.00441,0.864807,1.03425,1.15992,1.24029
0.00442,0.867082,1.03769,1.16437,1.24545
0.00443,0.869351,1.04114,1.16883,1.25061
0.00444,0.871614,1.04458,1.17329,1.25578
0.00445,0.87387,1.04802,1.17776,1.26096
0.00446,0.87612,1.05145,1.18222,1.26615
0.00447,0.878364,1.05488,1.18669,1.27134
0.00448,0.880601,1.05831,1.19116,1.27654
0.00449,0.882831,1.06174,1.19563,1.28175
0.0045,0.885054,1.06516,1.2001,1.28696
0.00451,0.887271,1.06858,1.20458,1.29218
0.00452,0.889482,1.07199,1.20906,1.2974
0.00453,0.891685,1.07541,1.21354,1.30264
0.00454,0.893882,1.07882,1.21802,1.30788
0.00455,0.896072,1.08222,1.2225,1.31312
0.00456,0.898255,1.08562,1.22699,1.31838
0.00457,0.900431,1.08902,1.23148,1.32364
0.00458,0.9026,1.09241,1.23596,1.3289
0.00459,0.904762,1.0958,1.24045,1.33417
0.0046,0.906916,1.09919,1.24495,1.33945
0.00461,0.909064,1.10257,1.24944,1.34474
0.00462,0.911205,1.10595,1.25393,1.35003
0.00463,0.913338,1.10932,1.25843,1.35532
0.00464,0.915464,1.11269,1.26292,1.36063
0.00465,0.917583,1.11606,1.26742,1.36593
0.00466,0.919694,1.11942,1.27192,1.37125
0.00467,0.921798,1.12278,1.27642,1.37657
0.00468,0.923895,1.12613,1.28092,1.3819
0.00469,0.925984,1.12947,1.28542,1.38723
0.0047,0.928065,1.13282,1.28992,1.39257
0.00471,0.930139,1.13615,1.29442,1.39791
0.00472,0.932205,1.13948,1.29892,1.40326
0.00473,0.934264,1.14281,1.30342,1.40862
0.00474,0.936315,1.14613,1.30792,1.41398
0.00475,0.938358,1.14945,1.31243,1.41934
0.00476,0.940393,1.15276,1.31693,1.42471
0.00477,0.94242,1.15607,1.32143,1.43009
0.00478,0.944439,1.15937,1.32593,1.43547
0.00479,0.946451,1.16266,1.33044,1.44086
0.0048,0.948454,1.16595,1.33494,1.44625
0.00481,0.950449,1.16923,1.33944,1.45165
0.00482,0.952436,1.17251,1.34394,1.45705
0.00483,0.954415,1.17578,1.34844,1.46246
0.00484,0.956385,1.17904,1.35294,1.46787
0.00485,0.958348,1.1823,1.35744,1.47329
0.00486,0.960301,1.18555,1.36194,1.47871
0.00487,0.962247,1.1888,1.36643,1.48414
0.00488,0.964184,1.19204,1.37093,1.48957
0.00489,0.966112,1.19527,1.37543,1.49501
0.0049,0.968032,1.1985,1.37992,1.50045
0.00491,0.969944,1.20171,1.38441,1.50589
0.00492,0.971846,1.20492,1.3889,1.51134
0.00493,0.97374,1.20813,1.39339,1.51679
0.00494,0.975625,1.21133,1.39787,1.52225
0.00495,0.977501,1.21452,1.40236,1.52771
0.00496,0.979369,1.2177,1.40684,1.53318
0.00497,0.981227,1.22087,1.41132,1.53865
0.00498,0.983076,1.22404,1.4158,1.54412
0.00499,0.984917,1.2272,1.42027,1.54959
0.005,0.986748,1.23035,1.42475,1.55507
0.00501,0.98857,1.23349,1.42922,1.56056
0.00502,0.990382,1.23662,1.43368,1.56604
0.00503,0.992185,1.23975,1.43815,1.57153
0.00504,0.993979,1.24286,1.44261,1.57702
0.00505,0.995764,1.24597,1.44706,1.58252
0.00506,0.997538,1.24907,1.45152,1.58802
0.00507,0.999304,1.25216,1.45597,1.59352
0.00508,1.00106,1.25524,1.46041,1.59902
0.00509,1.0028,1.25831,1.46485,1.60453
0.0051,1.00454,1.26138,1.46929,1.61003
0.00511,1.00627,1.26443,1.47372,1.61554
0.00512,1.00798,1.26747,1.47815,1.62105
0.00513,1.00969,1.2705,1.48257,1.62657
0.00514,1.01139,1.27352,1.48699,1.63208
0.00515,1.01307,1.27653,1.4914,1.6376
0.00516,1.01475,1.27953,1.4958,1.64312
0.00517,1.01641,1.28252,1.5002,1.64864
0.00518,1.01807,1.2855,1.5046,1.65416
0.00519,1.01971,1.28847,1.50899,1.65968
0.0052,1.02134,1.29143,1.51337,1.6652
0.00521,1.02297,1.29437,1.51774,1.67072
0.00522,1.02458,1.2973,1.52211,1.67624
0.00523,1.02618,1.30022,1.52647,1.68176
0.00524,1.02777,1.30313,1.53082,1.68728
0.00525,1.02935,1.30602,1.53516,1.6928
0.00526,1.03092,1.30891,1.5395,1.69832
0.00527,1.03248,1.31178,1.54382,1.70384
0.00528,1.03402,1.31463,1.54814,1.70936
0.00529,1.03555,1.31747,1.55244,1.71487
0.0053,1.03708,1.3203,1.55674,1.72039
0.00531,1.03859,1.32311,1.56103,1.7259
0.00532,1.04009,1.32591,1.5653,1.7314
0.00533,1.04157,1.3287,1.56957,1.73691
0.00534,1.04305,1.33146,1.57382,1.74241
0.00535,1.04451,1.33422,1.57806,1.7479
0.00536,1.04596,1.33695,1.58229,1.75339
0.00537,1.0474,1.33967,1.5865,1.75888
0.00538,1.04883,1.34238,1.5907,1.76436
0.00539,1.05024,1.34506,1.59488,1.76983
0.0054,1.05164,1.34773,1.59905,1.7753
0.00541,1.05303,1.35038,1.6032,1.78075
0.00542,1.0544,1.35302,1.60734,1.7862
0.00543,1.05576,1.35563,1.61146,1.79164
0.00544,1.05711,1.35822,1.61556,1.79707
0.00545,1.05845,1.3608,1.61963,1.80249
0.00546,1.05977,1.36335,1.62369,1.8079
0.00547,1.06107,1.36588,1.62773,1.81329
0.00548,1.06237,1.3684,1.63174,1.81867
0.00549,1.06364,1.37088,1.63573,1.82403
0.0055,1.06491,1.37335,1.63969,1.82937
0.00551,1.06616,1.37579,1.64363,1.8347
0.00552,1.06739,1.37821,1.64754,1.84
0.00553,1.06861,1.3806,1.65141,1.84528
0.00554,1.06982,1.38297,1.65525,1.85053
0.00555,1.071,1.38531,1.65906,1.85575
0.00556,1.07218,1.38762,1.66283,1.86094
0.00557,1.07333,1.3899,1.66656,1.86609
0.00558,1.07448,1.39215,1.67025,1.87121
0.00559,1.0756,1.39438,1.67389,1.87627
0.0056,1.07671,1.3966,1.67748,1.88129
0.00561,1.0778,1.39874,1.68103,1.88625
0.00562,1.07887,1.40084,1.6845,1.89114
0.00563,1.07993,1.40293,1.68791,1.89595
0.00564,1.08097,1.40498,1.69127,1.90068
0.00565,1.08199,1.40699,1.69453,1.9053
0.00566,1.08299,1.40904,1.69772,1.9098
0.00567,1.08397,1.41091,1.7008,1.91417
0.00568,1.08493,1.41277,1.70379,1.91836
0.00569,1.08587,1.41459,1.70666,1.92236
0.0057,1.08678,1.41638,1.7094,1.9261
0.00571,1.08767,1.41811,1.712,1.92954
0.00572,1.08854,1.41992,1.71443,1.93261
0.00573,1.08938,1.42144,1.71666,1.93518
0.00574,1.09021,1.42298,1.71868,1.93715
0.00575,1.09101,1.42447,1.72043,1.93831
0.00576,1.09178,1.42605,1.72189,1.93843
0.00577,1.09254,1.42729,1.72299,1.93718
0.00578,1.09327,1.42853,1.72371,1.9342
0.00579,1.09398,1.42972,1.72383,1.92911
0.0058,1.09466,1.43096,1.72334,1.92175
0.00581,1.09537,1.43187,1.72205,1.91248
0.00582,1.09594,1.43271,1.71984,1.90172
0.00583,1.09672,1.43354,1.71622,1.89078
0.00584,1.09715,1.43424,1.71106,1.87995
0.00585,1.09774,1.43482,1.7037,1.86935
0.00586,1.09832,1.43514,1.69353,1.85882
0.00587,1.09889,1.43542,1.67998,1.84823
0.00588,1.09936,1.43544,1.6625,1.83767
0.00589,1.09969,1.43545,1.64109,1.82701
0.0059,1.10026,1.43506,1.61643,1.81641
0.00591,1.10055,1.43452,1.59022,1.80579
0.00592,1.10088,1.43389,1.56408,1.79481
0.00593,1.10144,1.4328,1.53879,1.78394
0.00594,1.10159,1.43131,1.51387,1.77288
0.00595,1.10179,1.42958,1.48936,1.76177
0.00596,1.10213,1.4273,1.46504,1.75046
0.00597,1.10227,1.42485,1.44097,1.73904
0.00598,1.10274,1.42145,1.41699,1.7275
0.00599,1.10276,1.41751,1.39321,1.7158
0.006,1.10276,1.41281,1.36945,1.70395
0.00601,1.10292,1.4073,1.34568,1.69207
0.00602,1.10301,1.40047,1.3219,1.67993
0.00603,1.10302,1.39218,1.29812,1.66756
0.00604,1.10292,1.38219,1.27438,1.65481
0.00605,1.10319,1.36997,1.25052,1.64202
0.00606,1.10295,1.35522,1.22667,1.62883
0.00607,1.10269,1.33707,1.20276,1.61546
0.00608,1.10281,1.31496,1.17888,1.60217
0.00609,1.10248,1.28811,1.15481,1.5885
0.0061,1.10226,1.25577,1.13061,1.57459
0.00611,1.10203,1.21822,1.10632,1.56083
0.00612,1.1016,1.17674,1.08193,1.54677
0.00613,1.10112,1.13338,1.05746,1.53249
0.00614,1.10086,1.09048,1.03286,1.51811
0.00615,1.10026,1.04945,1.00816,1.50363
0.00616,1.09975,1.01042,0.983529,1.48895
0.00617,1.09902,0.972837,0.958461,1.47406
0.00618,1.0985,0.93636,0.933346,1.45825
0.00619,1.09759,0.900736,0.908131,1.44266
0.0062,1.09712,0.865818,0.882884,1.42718
0.00621,1.09619,0.831509,0.85752,1.41169
0.00622,1.09517,0.797592,0.831938,1.39609
0.00623,1.09404,0.764038,0.806008,1.38042
0.00624,1.09248,0.73053,0.77968,1.36459
0.00625,1.09094,0.696986,0.753237,1.34824
0.00626,1.08924,0.663175,0.726311,1.33172
0.00627,1.08735,0.628889,0.69904,1.31488
0.00628,1.08521,0.593877,0.671189,1.29764
0.00629,1.08262,0.557672,0.642632,1.28106
0.0063,1.07948,0.519907,0.612859,1.26486
0.00631,1.07573,0.479992,0.582057,1.24902
0.00632,1.0708,0.436906,0.549584,1.23367
0.00633,1.06538,0.38968,0.514947,1.2187
0.00634,1.05816,0.336752,0.477449,1.20179
0.00635,0.951786,0.276421,0.435471,1.185
0.00636,0.783482,0.206907,0.387715,1.16747
0.00637,0.681962,0.130469,0.331022,1.15033
0.00638,0.609709,0.0594585,0.260428,1.13323
0.00639,0.560152,0.0158346,0.171544,1.11741
0.0064,0.520813,0.00276688,0.0729989,1.10092
0.00641,0.424283,0.00109422,0.0114421,1.08596
0.00642,0.389741,0.000745863,0.00133317,1.0708
0.00643,0.316052,,0.00102237,1.05513
0.00644,0.282779,,0.00110534,1.03843
0.00645,0.261468,,0.000992312,1.02192
0.00646,0.244321,,0.0011533,1.00284
0.00647,0.238946,,0.00105644,0.985342
0.00648,0.234974,,0.0010737,0.968157
0.00649,0.231986,,0.00212808,0.951225
0.0065,0.223867,,0.00138035,0.937833
0.00651,0.208281,,0.000981674,0.921485
0.00652,0.20779,,0.00104154,0.907098
0.00653,0.206566,,0.000941001,0.892574
0.00654,0.204962,,0.00175331,0.877043
0.00655,0.199912,,0.00235907,0.859845
0.00656,0.197623,,0.0010333,0.840923
0.00657,0.196023,,0.00103394,0.824415
0.00658,0.196031,,0.00150565,0.807611
0.00659,0.195234,,0.0010843,0.790704
0.0066,0.195271,,0.00107936,0.772819
0.00661,0.196004,,0.00108969,0.754748
0.00662,0.196612,,0.00116167,0.735253
0.00663,0.197262,,0.00105208,0.715245
0.00664,0.196163,,0.00105312,0.697115
0.00665,0.195542,,0.00118145,0.677027
0.00666,0.194688,,0.00122705,0.656636
0.00667,0.194667,,0.00115604,0.634316
0.00668,0.194355,,0.00108953,0.61131
0.00669,0.193866,,0.00112454,0.590226
0.0067,0.192663,,0.00113367,0.561679
0.00671,0.193245,,0.00273958,0.531916
0.00672,0.193666,,0.00104688,0.501125
0.00673,0.19415,,0.00147518,0.46759
0.00674,0.194317,,0.00121222,0.426906
0.00675,0.194711,,0.00141786,0.376788
0.00676,0.194914,,,
0.00677,0.195107,,,
0.00678,0.195276,,,
0.00679,0.190654,,,
0.0068,0.188945,,,
0.00681,0.187719,,,
0.00682,0.187622,,,
0.00683,0.188284,,,
0.00684,0.187691,,,
0.00685,0.1871,,,
0.00686,0.186602,,,
0.00687,0.18638,,,
0.00688,0.186584,,,
0.00689,0.186223,,,
0.0069,0.186187,,,
0.00691,0.18625,,,
0.00692,0.1863,,,
0.00693,0.186379,,,
0.00694,0.186505,,,
0.00695,0.186678,,,
0.00696,0.186656,,,
0.00697,0.186815,,,
0.00698,0.186878,,,
0.00699,0.18708,,,
0.007,0.18725,,,
0.00701,0.182343,,,
0.00702,0.180635,,,
0.00703,0.179514,,,
0.00704,0.17868,,,
0.00705,0.178214,,,
0.00706,0.177911,,,
0.00707,0.177677,,,
0.00708,0.177722,,,
0.00709,0.177595,,,
0.0071,0.177695,,,
0.00711,0.177668,,,
0.00712,0.191197,,,
0.00713,0.165952,,,
0.00714,0.167925,,,
0.00715,0.189807,,,
0.00716,0.187276,,,
0.00717,0.18528,,,
0.00718,0.158318,,,
0.00719,,,,
0.0072,,,,
0.00721,,,,
0.00722,,,,
0.00723,,,,
0.00724,,,,
0.00725,,,,
0.00726,,,,
0.00727,,,,
0.00728,,,,
0.00729,,,,
0.0073,,,,
0.00731,,,,
0.00732,,,,
0.00733,,,,
0.00734,,,,
0.00735,,,,
0.00736,,,,
0.00737,,,,
0.00738,,,,
0.00739,,,,
0.0074,,,,
0.00741,,,,
0.00742,,,,
0.00743,,,,
0.00744,,,,
0.00745,,,,
0.00746,,,,
0.00747,,,,
0.00748,,,,
0.00749,,,,
0.0075,,,,
0.00751,,,,
0.00752,,,,
0.00753,,,,
0.00754,,,,
0.00755,,,,
0.00756,,,,
0.00757,,,,
0.00758,,,,
0.00759,,,,
0.0076,,,,
0.00761,,,,
0.00762,,,,
0.00763,,,,
0.00764,,,,
0.00765,,,,
0.00766,,,,
0.00767,,,,
0.00768,,,,
0.00769,,,,
0.0077,,,,
0.00771,,,,
0.00772,,,,
0.00773,,,,
0.00774,,,,
0.00775,,,,
0.00776,,,,
0.00777,,,,
0.00778,,,,
0.00779,,,,
0.0078,,,,
0.00781,,,,
0.00782,,,,
0.00783,,,,
0.00784,,,,
0.00785,,,,
0.00786,,,,
0.00787,,,,
0.00788,,,,
0.00789,,,,
0.0079,,,,
0.00791,,,,
0.00792,,,,
0.00793,,,,
0.00794,,,,
0.00795,,,,
0.00796,,,,
0.00797,,,,
0.00798,,,,
0.00799,,,,
0.008,,,,
0.00801,,,,
0.00802,,,,
0.00803,,,,
0.00804,,,,
0.00805,,,,
0.00806,,,,
0.00807,,,,
0.00808,,,,
0.00809,,,,
0.0081,,,,
0.00811,,,,
0.00812,,,,
0.00813,,,,
0.00814,,,,
0.00815,,,,
0.00816,,,,
0.00817,,,,
0.00818,,,,
0.00819,,,,
0.0082,,,,
0.00821,,,,
0.00822,,,,
0.00823,,,,
0.00824,,,,
0.00825,,,,
0.00826,,,,
0.00827,,,,
0.00828,,,,
0.00829,,,,
0.0083,,,,
0.00831,,,,
0.00832,,,,
0.00833,,,,
0.00834,,,,
0.00835,,,,
0.00836,,,,
0.00837,,,,
0.00838,,,,
0.00839,,,,
0.0084,,,,
0.00841,,,,
0.00842,,,,
0.00843,,,,
0.00844,,,,
0.00845,,,,
0.00846,,,,
0.00847,,,,
0.00848,,,,
0.00849,,,,
0.0085,,,,
0.00851,,,,
0.00852,,,,
0.00853,,,,
0.00854,,,,
0.00855,,,,
0.00856,,,,
0.00857,,,,
0.00858,,,,
0.00859,,,,
0.0086,,,,
0.00861,,,,
0.00862,,,,
0.00863,,,,
0.00864,,,,
0.00865,,,,
0.00866,,,,
0.00867,,,,
0.00868,,,,
0.00869,,,,
0.0087,,,,
0.00871,,,,
0.00872,,,,
0.00873,,,,
0.00874,,,,
0.00875,,,,
0.00876,,,,
0.00877,,,,
0.00878,,,,
0.00879,,,,
0.0088,,,,


==> tension_bulk_study_one.csv <==
Loading,tension_2h_1,tension_2h_2,tension_2h_3,tension_2h_4,tension_2h_5,tension_2h_6
0,0,0,0,0,0,0
1E-05,6.94019E-06,6.91895E-06,6.90714E-06,6.89999E-06,6.89665E-06,6.89431E-06
2E-05,2.77606E-05,2.76756E-05,2.76284E-05,2.75998E-05,2.75864E-05,2.75771E-05
3E-05,6.24608E-05,6.22697E-05,6.21634E-05,6.2099E-05,6.2069E-05,6.20479E-05
4E-05,0.00011104,0.0001107,0.000110512,0.000110397,0.000110344,0.000110306
5E-05,0.000173498,0.000172967,0.000172672,0.000172493,0.00017241,0.000172351
6E-05,0.000249833,0.000249069,0.000248644,0.000248386,0.000248266,0.000248182
7E-05,0.000340044,0.000339003,0.000338425,0.000338074,0.000337911,0.000337796
8E-05,0.000444129,0.00044277,0.000442014,0.000441557,0.000441343,0.000441193
9E-05,0.000562086,0.000560366,0.00055941,0.000558831,0.00055856,0.000558371
0.0001,0.000693914,0.00069179,0.00069061,0.000689895,0.000689561,0.000689327
0.00011,0.000839609,0.00083704,0.000835611,0.000834746,0.000834342,0.000834059
0.00012,0.00099917,0.000996112,0.000994412,0.000993382,0.000992901,0.000992564
0.00013,0.00117259,0.001169,0.00116701,0.0011658,0.00116524,0.00116484
0.00014,0.00135987,0.00135571,0.0013534,0.001352,0.00135134,0.00135088
0.00015,0.00156101,0.00155623,0.00155358,0.00155197,0.00155122,0.00155069
0.00016,0.001776,0.00177057,0.00176754,0.00176571,0.00176486,0.00176426
0.00017,0.00200484,0.0019987,0.00199529,0.00199323,0.00199226,0.00199159
0.00018,0.00224752,0.00224064,0.00223682,0.0022345,0.00223342,0.00223266
0.00019,0.00250404,0.00249638,0.00249212,0.00248954,0.00248833,0.00248749
0.0002,0.0027744,0.00276591,0.00276119,0.00275833,0.00275699,0.00275606
0.00021,0.00305859,0.00304922,0.00304402,0.00304087,0.0030394,0.00303836
0.00022,0.0033566,0.00334632,0.00334061,0.00333715,0.00333554,0.00333441
0.00023,0.00366843,0.0036572,0.00365096,0.00364718,0.00364541,0.00364418
0.00024,0.00399407,0.00398185,0.00397505,0.00397094,0.00396901,0.00396767
0.00025,0.00433353,0.00432026,0.00431289,0.00430842,0.00430634,0.00430488
0.00026,0.00468678,0.00467243,0.00466446,0.00465963,0.00465737,0.00465579
0.00027,0.00505383,0.00503836,0.00502976,0.00502455,0.00502212,0.00502042
0.00028,0.00543467,0.00541803,0.00540879,0.00540319,0.00540057,0.00539874
0.00029,0.00582929,0.00581145,0.00580153,0.00579552,0.00579272,0.00579075
0.0003,0.00623769,0.00621859,0.00620798,0.00620155,0.00619855,0.00619645
0.00031,0.00665985,0.00663946,0.00662813,0.00662127,0.00661806,0.00661582
0.00032,0.00709577,0.00707405,0.00706198,0.00705466,0.00705125,0.00704886
0.00033,0.00754545,0.00752235,0.00750951,0.00750173,0.0074981,0.00749556
0.00034,0.00800887,0.00798435,0.00797072,0.00796247,0.00795861,0.00795591
0.00035,0.00848602,0.00846004,0.0084456,0.00843686,0.00843277,0.00842991
0.00036,0.0089769,0.00894942,0.00893415,0.00892489,0.00892057,0.00891755
0.00037,0.0094815,0.00945247,0.00943634,0.00942657,0.009422,0.00941881
0.00038,0.00999981,0.00996919,0.00995218,0.00994187,0.00993706,0.00993369
0.00039,0.0105318,0.0104996,0.0104817,0.0104708,0.0104657,0.0104622
0.0004,0.0110775,0.0110436,0.0110247,0.0110133,0.011008,0.0110043
0.00041,0.0116369,0.0116013,0.0115815,0.0115695,0.0115639,0.0115599
0.00042,0.0122099,0.0121725,0.0121518,0.0121392,0.0121333,0.0121292
0.00043,0.0127966,0.0127575,0.0127357,0.0127225,0.0127163,0.012712
0.00044,0.013397,0.013356,0.0133332,0.0133194,0.0133129,0.0133084
0.00045,0.014011,0.0139681,0.0139442,0.0139298,0.0139231,0.0139183
0.00046,0.0146386,0.0145938,0.0145689,0.0145538,0.0145467,0.0145418
0.00047,0.0152798,0.015233,0.0152071,0.0151913,0.0151839,0.0151788
0.00048,0.0159347,0.0158859,0.0158588,0.0158423,0.0158347,0.0158293
0.00049,0.0166031,0.0165523,0.016524,0.0165069,0.0164989,0.0164933
0.0005,0.0172851,0.0172322,0.0172028,0.017185,0.0171766,0.0171708
0.00051,0.0179807,0.0179256,0.017895,0.0178765,0.0178679,0.0178618
0.00052,0.0186898,0.0186326,0.0186008,0.0185815,0.0185725,0.0185662
0.00053,0.0194125,0.0193531,0.01932,0.0193,0.0192907,0.0192841
0.00054,0.0201487,0.020087,0.0200527,0.020032,0.0200223,0.0200155
0.00055,0.0208984,0.0208344,0.0207989,0.0207773,0.0207673,0.0207602
0.00056,0.0216617,0.0215953,0.0215585,0.0215361,0.0215257,0.0215184
0.00057,0.0224384,0.0223697,0.0223315,0.0223083,0.0222975,0.02229
0.00058,0.0232286,0.0231574,0.0231179,0.0230939,0.0230828,0.0230749
0.00059,0.0240322,0.0239586,0.0239177,0.0238929,0.0238814,0.0238733
0.0006,0.0248493,0.0247732,0.0247309,0.0247053,0.0246933,0.024685
0.00061,0.0256798,0.0256012,0.0255575,0.025531,0.0255186,0.02551
0.00062,0.0265238,0.0264425,0.0263974,0.0263701,0.0263573,0.0263483
0.00063,0.0273811,0.0272972,0.0272507,0.0272224,0.0272093,0.0272
0.00064,0.0282519,0.0281653,0.0281172,0.0280881,0.0280745,0.028065
0.00065,0.029136,0.0290467,0.0289971,0.0289671,0.0289531,0.0289432
0.00066,0.0300334,0.0299414,0.0298903,0.0298593,0.0298449,0.0298348
0.00067,0.0309442,0.0308494,0.0307967,0.0307648,0.03075,0.0307395
0.00068,0.0318683,0.0317707,0.0317165,0.0316836,0.0316683,0.0316575
0.00069,0.0328058,0.0327052,0.0326494,0.0326156,0.0325998,0.0325887
0.0007,0.0337565,0.033653,0.0335956,0.0335608,0.0335445,0.0335332
0.00071,0.0347205,0.0346141,0.034555,0.0345192,0.0345025,0.0344908
0.00072,0.0356977,0.0355883,0.0355275,0.0354907,0.0354736,0.0354615
0.00073,0.0366882,0.0365757,0.0365133,0.0364755,0.0364578,0.0364454
0.00074,0.0376919,0.0375763,0.0375122,0.0374733,0.0374552,0.0374425
0.00075,0.0387088,0.0385901,0.0385242,0.0384843,0.0384657,0.0384526
0.00076,0.0397388,0.039617,0.0395494,0.0395084,0.0394893,0.0394759
0.00077,0.0407821,0.0406571,0.0405876,0.0405456,0.040526,0.0405122
0.00078,0.0418385,0.0417102,0.041639,0.0415959,0.0415757,0.0415616
0.00079,0.042908,0.0427764,0.0427034,0.0426592,0.0426385,0.042624
0.0008,0.0439906,0.0438557,0.0437808,0.0437355,0.0437143,0.0436995
0.00081,0.0450863,0.0449481,0.0448713,0.0448248,0.0448031,0.0447879
0.00082,0.0461951,0.0460534,0.0459748,0.0459272,0.0459049,0.0458894
0.00083,0.0473169,0.0471718,0.0470913,0.0470425,0.0470197,0.0470038
0.00084,0.0484517,0.0483032,0.0482207,0.0481707,0.0481474,0.0481311
0.00085,0.0495996,0.0494475,0.0493631,0.0493119,0.0492881,0.0492714
0.00086,0.0507605,0.0506048,0.0505184,0.0504661,0.0504416,0.0504245
0.00087,0.0519343,0.051775,0.0516866,0.051633,0.0516081,0.0515905
0.00088,0.053121,0.0529581,0.0528677,0.0528129,0.0527874,0.0527694
0.00089,0.0543207,0.0541541,0.0540616,0.0540056,0.0539795,0.0539612
0.0009,0.0555333,0.055363,0.0552684,0.0552112,0.0551845,0.0551657
0.00091,0.0567588,0.0565847,0.0564881,0.0564295,0.0564022,0.0563831
0.00092,0.0579971,0.0578192,0.0577205,0.0576607,0.0576328,0.0576132
0.00093,0.0592483,0.0590665,0.0589657,0.0589046,0.0588761,0.0588561
0.00094,0.0605123,0.0603266,0.0602236,0.0601612,0.0601321,0.0601117
0.00095,0.061789,0.0615995,0.0614943,0.0614306,0.0614008,0.06138
0.00096,0.0630786,0.0628851,0.0627777,0.0627126,0.0626823,0.062661
0.00097,0.0643809,0.0641834,0.0640737,0.0640073,0.0639764,0.0639546
0.00098,0.0656959,0.0654943,0.0653825,0.0653147,0.0652831,0.0652609
0.00099,0.0670236,0.066818,0.0667038,0.0666347,0.0666025,0.0665799
0.001,0.068364,0.0681542,0.0680378,0.0679673,0.0679344,0.0679114
0.00101,0.0697395,0.0695255,0.0694068,0.0693349,0.0693013,0.0692779
0.00102,0.0711268,0.0709085,0.0707874,0.0707141,0.0706799,0.070656
0.00103,0.0725276,0.072305,0.0721816,0.0721068,0.072072,0.0720477
0.00104,0.0739399,0.0737132,0.0735873,0.0735112,0.0734757,0.073451
0.00105,0.0753642,0.0751329,0.0750046,0.074927,0.0748909,0.0748659
0.00106,0.0767991,0.0765648,0.0764341,0.0763551,0.0763184,0.0762934
0.00107,0.0782406,0.0780006,0.0778677,0.0777872,0.0777498,0.0777244
0.00108,0.0796929,0.0794482,0.0793126,0.0792306,0.0791921,0.0791659
0.00109,0.081155,0.080906,0.0807679,0.0806843,0.0806468,0.0806185
0.0011,0.0826296,0.0823746,0.082234,0.0821488,0.0821093,0.0820817
0.00111,0.0841125,0.0838544,0.0837113,0.0836246,0.0835842,0.0835559
0.00112,0.0856094,0.0853467,0.085201,0.0851128,0.0850716,0.0850428
0.00113,0.0871203,0.0868514,0.0867032,0.0866134,0.0865715,0.0865422
0.00114,0.0886407,0.0883686,0.0882178,0.0881264,0.0880838,0.088054
0.00115,0.090175,0.0898982,0.0897448,0.0896519,0.0896085,0.0895782
0.00116,0.0917218,0.0914403,0.0912842,0.0911913,0.0911456,0.0911147
0.00117,0.0932825,0.0929947,0.0928374,0.0927398,0.0926964,0.0926655
0.00118,0.0948526,0.0945629,0.0944,0.0943038,0.0942566,0.0942247
0.00119,0.0964366,0.0961405,0.0959779,0.095877,0.0958322,0.0958002
0.0012,0.0980344,0.0977334,0.0975651,0.0974656,0.0974169,0.0973839
0.00121,0.0996415,0.0993355,0.0991675,0.0990633,0.099017,0.098984
0.00122,0.101262,0.100953,0.100779,0.100676,0.100626,0.100592
0.00123,0.102896,0.10258,0.102406,0.102298,0.10225,0.102216
0.00124,0.104541,0.104221,0.104042,0.103936,0.103884,0.103849
0.00125,0.106199,0.105872,0.105693,0.105582,0.105533,0.105498
0.00126,0.107868,0.107539,0.107354,0.107242,0.107191,0.107154
0.00127,0.10955,0.109214,0.109028,0.108915,0.108862,0.108825
0.00128,0.111245,0.110903,0.110714,0.110599,0.110545,0.110508
0.00129,0.112951,0.112604,0.112412,0.112295,0.112241,0.112203
0.0013,0.114669,0.114317,0.114122,0.114003,0.113948,0.11391
0.00131,0.1164,0.116042,0.115844,0.115724,0.115668,0.115629
0.00132,0.118142,0.117779,0.117578,0.117456,0.117399,0.11736
0.00133,0.119896,0.119528,0.119324,0.1192,0.119143,0.119102
0.00134,0.121663,0.121289,0.121082,0.120956,0.120898,0.120857
0.00135,0.123441,0.123062,0.122852,0.122724,0.122665,0.122623
0.00136,0.125231,0.124846,0.124633,0.124504,0.124444,0.124402
0.00137,0.127033,0.126643,0.126427,0.126296,0.126235,0.126192
0.00138,0.128847,0.128451,0.128232,0.128099,0.128037,0.127994
0.00139,0.130673,0.130271,0.130049,0.129914,0.129852,0.129808
0.0014,0.132511,0.132103,0.131878,0.131741,0.131678,0.131633
0.00141,0.13436,0.133947,0.133718,0.13358,0.133515,0.13347
0.00142,0.136221,0.135802,0.135571,0.13543,0.135365,0.135319
0.00143,0.138094,0.13767,0.137435,0.137292,0.137226,0.137179
0.00144,0.139979,0.139548,0.13931,0.139166,0.139098,0.139051
0.00145,0.141875,0.141439,0.141197,0.141051,0.140983,0.140935
0.00146,0.143783,0.143341,0.143096,0.142948,0.142879,0.14283
0.00147,0.145702,0.145254,0.145006,0.144856,0.144786,0.144737
0.00148,0.147633,0.147179,0.146928,0.146776,0.146705,0.146655
0.00149,0.149576,0.149116,0.148861,0.148707,0.148635,0.148585
0.0015,0.15153,0.151064,0.150806,0.150649,0.150577,0.150526
0.00151,0.153495,0.153023,0.152762,0.152603,0.15253,0.152478
0.00152,0.155472,0.154994,0.154729,0.154569,0.154494,0.154442
0.00153,0.157461,0.156976,0.156708,0.156546,0.15647,0.156417
0.00154,0.15946,0.15897,0.158698,0.158534,0.158457,0.158404
0.00155,0.161471,0.160974,0.1607,0.160533,0.160456,0.160401
0.00156,0.163494,0.162991,0.162712,0.162544,0.162465,0.16241
0.00157,0.165528,0.165018,0.164736,0.164566,0.164486,0.16443
0.00158,0.167573,0.167057,0.166771,0.166599,0.166518,0.166462
0.00159,0.169629,0.169106,0.168818,0.168643,0.168561,0.168504
0.0016,0.171696,0.171167,0.170875,0.170698,0.170616,0.170558
0.00161,0.173775,0.17324,0.172944,0.172765,0.172681,0.172623
0.00162,0.175864,0.175323,0.175023,0.174842,0.174758,0.174699
0.00163,0.177965,0.177417,0.177114,0.176931,0.176845,0.176785
0.00164,0.180077,0.179522,0.179216,0.17903,0.178944,0.178883
0.00165,0.1822,0.181639,0.181328,0.181141,0.181053,0.180992
0.00166,0.184334,0.183766,0.183452,0.183262,0.183173,0.183111
0.00167,0.186479,0.185904,0.185587,0.185394,0.185305,0.185242
0.00168,0.188634,0.188053,0.187732,0.187537,0.187447,0.187383
0.00169,0.190801,0.190213,0.189888,0.189691,0.1896,0.189536
0.0017,0.192978,0.192384,0.192055,0.191856,0.191764,0.191699
0.00171,0.195167,0.194565,0.194233,0.194032,0.193938,0.193872
0.00172,0.197366,0.196758,0.196422,0.196218,0.196123,0.196057
0.00173,0.199576,0.198961,0.198621,0.198415,0.198319,0.198252
0.00174,0.201796,0.201174,0.200831,0.200623,0.200526,0.200458
0.00175,0.204028,0.203399,0.203051,0.202841,0.202743,0.202674
0.00176,0.20627,0.205634,0.205282,0.20507,0.204971,0.204901
0.00177,0.208522,0.207879,0.207524,0.207309,0.207209,0.207139
0.00178,0.210786,0.210135,0.209776,0.209559,0.209458,0.209387
0.00179,0.213059,0.212402,0.212039,0.211819,0.211717,0.211646
0.0018,0.215344,0.214679,0.214313,0.21409,0.213987,0.213915
0.00181,0.217638,0.216967,0.216596,0.216372,0.216267,0.216194
0.00182,0.219943,0.219265,0.21889,0.218663,0.218558,0.218484
0.00183,0.222259,0.221573,0.221195,0.220965,0.220859,0.220784
0.00184,0.224585,0.223892,0.223509,0.223278,0.22317,0.223094
0.00185,0.226921,0.226221,0.225834,0.2256,0.225491,0.225415
0.00186,0.229268,0.22856,0.22817,0.227933,0.227823,0.227746
0.00187,0.231625,0.23091,0.230515,0.230276,0.230165,0.230087
0.00188,0.233992,0.233269,0.232871,0.232629,0.232517,0.232439
0.00189,0.236369,0.235639,0.235237,0.234993,0.234879,0.2348
0.0019,0.238756,0.238019,0.237612,0.237366,0.237252,0.237171
0.00191,0.241154,0.240409,0.239998,0.23975,0.239634,0.239553
0.00192,0.243562,0.242809,0.242394,0.242143,0.242026,0.241944
0.00193,0.245979,0.245219,0.2448,0.244547,0.244429,0.244346
0.00194,0.248407,0.247639,0.247216,0.24696,0.246841,0.246757
0.00195,0.250845,0.25007,0.249642,0.249383,0.249263,0.249179
0.00196,0.253292,0.252509,0.252078,0.251817,0.251695,0.25161
0.00197,0.25575,0.254959,0.254524,0.25426,0.254137,0.254051
0.00198,0.258217,0.257419,0.256979,0.256712,0.256589,0.256502
0.00199,0.260694,0.259888,0.259444,0.259175,0.25905,0.258963
0.002,0.263181,0.262367,0.261919,0.261647,0.261521,0.261433
0.00201,0.265678,0.264856,0.264404,0.264129,0.264002,0.263913
0.00202,0.268184,0.267355,0.266898,0.266621,0.266492,0.266402
0.00203,0.2707,0.269863,0.269402,0.269122,0.268992,0.268902
0.00204,0.273226,0.272381,0.271915,0.271633,0.271502,0.27141
0.00205,0.275761,0.274908,0.274438,0.274153,0.274021,0.273929
0.00206,0.278306,0.277445,0.27697,0.276683,0.27655,0.276456
0.00207,0.28086,0.279991,0.279512,0.279222,0.279088,0.278994
0.00208,0.283424,0.282547,0.282064,0.281771,0.281635,0.28154
0.00209,0.285997,0.285112,0.284624,0.284329,0.284192,0.284096
0.0021,0.28858,0.287686,0.287195,0.286897,0.286758,0.286661
0.00211,0.291172,0.29027,0.289774,0.289473,0.289334,0.289236
0.00212,0.293773,0.292863,0.292362,0.292059,0.291918,0.29182
0.00213,0.296383,0.295465,0.29496,0.294654,0.294512,0.294413
0.00214,0.299003,0.298077,0.297567,0.297259,0.297115,0.297015
0.00215,0.301632,0.300698,0.300183,0.299872,0.299727,0.299626
0.00216,0.30427,0.303327,0.302809,0.302495,0.302349,0.302247
0.00217,0.306917,0.305966,0.305443,0.305126,0.304979,0.304876
0.00218,0.309574,0.308614,0.308086,0.307767,0.307618,0.307514
0.00219,0.312239,0.311271,0.310739,0.310416,0.310267,0.310162
0.0022,0.314913,0.313937,0.3134,0.313075,0.312924,0.312818
0.00221,0.317596,0.316612,0.31607,0.315742,0.31559,0.315483
0.00222,0.320289,0.319295,0.318749,0.318418,0.318265,0.318157
0.00223,0.32299,0.321988,0.321437,0.321103,0.320949,0.32084
0.00224,0.325699,0.324689,0.324134,0.323797,0.323641,0.323532
0.00225,0.328418,0.327399,0.326839,0.3265,0.326342,0.326232
0.00226,0.331145,0.330118,0.329553,0.329211,0.329052,0.328941
0.00227,0.333881,0.332845,0.332276,0.331931,0.331771,0.331659
0.00228,0.336626,0.335581,0.335007,0.334659,0.334498,0.334385
0.00229,0.339379,0.338326,0.337747,0.337396,0.337234,0.33712
0.0023,0.342141,0.341079,0.340495,0.340142,0.339978,0.339863
0.00231,0.344912,0.34384,0.343252,0.342896,0.34273,0.342615
0.00232,0.34769,0.34661,0.346017,0.345658,0.345492,0.345375
0.00233,0.350478,0.349389,0.348791,0.348429,0.348261,0.348143
0.00234,0.353274,0.352176,0.351573,0.351208,0.351039,0.35092
0.00235,0.356078,0.354971,0.354364,0.353996,0.353825,0.353706
0.00236,0.35889,0.357774,0.357162,0.356791,0.356619,0.356499
0.00237,0.361711,0.360586,0.359969,0.359595,0.359422,0.359301
0.00238,0.36454,0.363406,0.362784,0.362407,0.362233,0.36211
0.00239,0.367377,0.366234,0.365607,0.365228,0.365052,0.364928
0.0024,0.370222,0.36907,0.368439,0.368056,0.367879,0.367754
0.00241,0.373075,0.371915,0.371278,0.370892,0.370714,0.370589
0.00242,0.375937,0.374767,0.374125,0.373737,0.373557,0.373431
0.00243,0.378806,0.377627,0.376981,0.376589,0.376408,0.376281
0.00244,0.381684,0.380496,0.379844,0.379449,0.379267,0.379139
0.00245,0.384569,0.383372,0.382715,0.382318,0.382133,0.382004
0.00246,0.387462,0.386256,0.385594,0.385194,0.385008,0.384878
0.00247,0.390363,0.389147,0.388481,0.388077,0.38789,0.38776
0.00248,0.393272,0.392047,0.391376,0.390969,0.390781,0.390649
0.00249,0.396189,0.394954,0.394278,0.393868,0.393678,0.393546
0.0025,0.399113,0.397869,0.397188,0.396775,0.396584,0.39645
0.00251,0.402045,0.400792,0.400105,0.399689,0.399497,0.399362
0.00252,0.404985,0.403722,0.40303,0.402612,0.402418,0.402282
0.00253,0.407932,0.40666,0.405963,0.405541,0.405346,0.405209
0.00254,0.410886,0.409605,0.408903,0.408478,0.408281,0.408144
0.00255,0.413849,0.412558,0.411851,0.411423,0.411224,0.411086
0.00256,0.416818,0.415518,0.414806,0.414375,0.414175,0.414035
0.00257,0.419795,0.418485,0.417768,0.417334,0.417133,0.416992
0.00258,0.42278,0.42146,0.420738,0.4203,0.420098,0.419956
0.00259,0.425771,0.424442,0.423715,0.423274,0.42307,0.422927
0.0026,0.42877,0.427431,0.426699,0.426255,0.42605,0.425906
0.00261,0.431776,0.430428,0.42969,0.429243,0.429036,0.428892
0.00262,0.43479,0.433431,0.432688,0.432238,0.43203,0.431884
0.00263,0.43781,0.436442,0.435694,0.435241,0.435031,0.434884
0.00264,0.440838,0.43946,0.438706,0.43825,0.438039,0.437891
0.00265,0.443872,0.442484,0.441726,0.441266,0.441054,0.440905
0.00266,0.446914,0.445516,0.444752,0.44429,0.444076,0.443926
0.00267,0.449962,0.448555,0.447786,0.44732,0.447104,0.446954
0.00268,0.453017,0.4516,0.450826,0.450357,0.45014,0.449988
0.00269,0.45608,0.454653,0.453873,0.453401,0.453182,0.453029
0.0027,0.459149,0.457712,0.456927,0.456451,0.456231,0.456077
0.00271,0.462224,0.460777,0.459987,0.459508,0.459287,0.459132
0.00272,0.465307,0.46385,0.463054,0.462572,0.46235,0.462194
0.00273,0.468396,0.466929,0.466128,0.465643,0.465419,0.465262
0.00274,0.471492,0.470015,0.469208,0.46872,0.468494,0.468336
0.00275,0.474594,0.473107,0.472295,0.471804,0.471576,0.471417
0.00276,0.477703,0.476206,0.475389,0.474894,0.474665,0.474505
0.00277,0.480818,0.479311,0.478488,0.47799,0.47776,0.477599
0.00278,0.48394,0.482423,0.481595,0.481093,0.480861,0.480699
0.00279,0.487068,0.48554,0.484707,0.484202,0.483969,0.483806
0.0028,0.490203,0.488665,0.487826,0.487318,0.487083,0.486919
0.00281,0.493343,0.491795,0.490951,0.49044,0.490203,0.490038
0.00282,0.49649,0.494932,0.494082,0.493567,0.49333,0.493163
0.00283,0.499644,0.498075,0.49722,0.496702,0.496462,0.496295
0.00284,0.502803,0.501224,0.500363,0.499842,0.499601,0.499433
0.00285,0.505968,0.504379,0.503513,0.502988,0.502746,0.502576
0.00286,0.50914,0.50754,0.506668,0.50614,0.505896,0.505726
0.00287,0.512317,0.510707,0.50983,0.509298,0.509053,0.508881
0.00288,0.515501,0.51388,0.512997,0.512462,0.512216,0.512043
0.00289,0.51869,0.517059,0.516171,0.515632,0.515384,0.51521
0.0029,0.521885,0.520244,0.51935,0.518808,0.518558,0.518383
0.00291,0.525086,0.523434,0.522535,0.52199,0.521738,0.521562
0.00292,0.528293,0.52663,0.525725,0.525177,0.524924,0.524747
0.00293,0.531506,0.529832,0.528921,0.52837,0.528115,0.527937
0.00294,0.534724,0.53304,0.532123,0.531568,0.531312,0.531133
0.00295,0.537947,0.536253,0.535331,0.534772,0.534515,0.534335
0.00296,0.541177,0.539471,0.538544,0.537982,0.537723,0.537542
0.00297,0.544412,0.542696,0.541762,0.541197,0.540937,0.540754
0.00298,0.547652,0.545925,0.544986,0.544418,0.544155,0.543972
0.00299,0.550898,0.54916,0.548216,0.547643,0.54738,0.547195
0.003,0.554149,0.552401,0.55145,0.550875,0.550609,0.550424
0.00301,0.557405,0.555646,0.55469,0.554111,0.553844,0.553658
0.00302,0.560667,0.558897,0.557935,0.557353,0.557085,0.556897
0.00303,0.563934,0.562153,0.561186,0.5606,0.56033,0.560141
0.00304,0.567206,0.565414,0.564441,0.563852,0.56358,0.56339
0.00305,0.570483,0.568681,0.567702,0.567109,0.566836,0.566645
0.00306,0.573766,0.571952,0.570968,0.570371,0.570096,0.569904
0.00307,0.577053,0.575228,0.574238,0.573638,0.573362,0.573169
0.00308,0.580346,0.57851,0.577514,0.57691,0.576633,0.576438
0.00309,0.583643,0.581796,0.580794,0.580187,0.579908,0.579712
0.0031,0.586945,0.585087,0.584079,0.583469,0.583188,0.582991
0.00311,0.590252,0.588383,0.58737,0.586756,0.586473,0.586275
0.00312,0.593564,0.591684,0.590664,0.590047,0.589763,0.589564
0.00313,0.59688,0.594989,0.593964,0.593343,0.593057,0.592857
0.00314,0.600202,0.598299,0.597268,0.596644,0.596356,0.596155
0.00315,0.603527,0.601614,0.600577,0.599949,0.59966,0.599458
0.00316,0.606858,0.604933,0.60389,0.603258,0.602968,0.602765
0.00317,0.610193,0.608257,0.607208,0.606573,0.606281,0.606076
0.00318,0.613532,0.611585,0.61053,0.609891,0.609598,0.609392
0.00319,0.616876,0.614917,0.613857,0.613214,0.612919,0.612712
0.0032,0.620224,0.618254,0.617188,0.616542,0.616245,0.616037
0.00321,0.623577,0.621595,0.620523,0.619874,0.619575,0.619366
0.00322,0.626934,0.624941,0.623863,0.623209,0.622909,0.622699
0.00323,0.630295,0.628291,0.627206,0.62655,0.626248,0.626037
0.00324,0.63366,0.631644,0.630554,0.629894,0.62959,0.629378
0.00325,0.63703,0.635002,0.633906,0.633242,0.632937,0.632724
0.00326,0.640403,0.638364,0.637262,0.636594,0.636288,0.636073
0.00327,0.643781,0.64173,0.640622,0.639951,0.639643,0.639427
0.00328,0.647162,0.6451,0.643986,0.643311,0.643001,0.642784
0.00329,0.650548,0.648474,0.647354,0.646675,0.646364,0.646146
0.0033,0.653937,0.651852,0.650725,0.650043,0.64973,0.649511
0.00331,0.65733,0.655233,0.654101,0.653415,0.6531,0.65288
0.00332,0.660727,0.658618,0.65748,0.65679,0.656474,0.656252
0.00333,0.664128,0.662007,0.660863,0.66017,0.659852,0.659629
0.00334,0.667532,0.6654,0.664249,0.663552,0.663233,0.663009
0.00335,0.67094,0.668796,0.667639,0.666939,0.666617,0.666392
0.00336,0.674351,0.672196,0.671033,0.670329,0.670006,0.669779
0.00337,0.677766,0.675599,0.67443,0.673722,0.673397,0.67317
0.00338,0.681185,0.679005,0.67783,0.677119,0.676792,0.676564
0.00339,0.684607,0.682415,0.681234,0.680519,0.680191,0.679961
0.0034,0.688032,0.685829,0.684641,0.683922,0.683593,0.683362
0.00341,0.691461,0.689245,0.688052,0.687329,0.686998,0.686766
0.00342,0.694892,0.692665,0.691465,0.690739,0.690406,0.690173
0.00343,0.698327,0.696088,0.694882,0.694152,0.693817,0.693583
0.00344,0.701766,0.699514,0.698302,0.697568,0.697232,0.696996
0.00345,0.705207,0.702943,0.701725,0.700987,0.700649,0.700413
0.00346,0.708651,0.706375,0.705151,0.704409,0.70407,0.703832
0.00347,0.712099,0.709811,0.70858,0.707835,0.707493,0.707255
0.00348,0.715549,0.713249,0.712012,0.711263,0.71092,0.71068
0.00349,0.719002,0.71669,0.715447,0.714694,0.714349,0.714108
0.0035,0.722458,0.720133,0.718884,0.718127,0.717781,0.717539
0.00351,0.725917,0.72358,0.722324,0.721564,0.721216,0.720972
0.00352,0.729378,0.727029,0.725767,0.725003,0.724653,0.724408
0.00353,0.732843,0.730481,0.729213,0.728445,0.728093,0.727847
0.00354,0.736309,0.733935,0.732661,0.731889,0.731536,0.731289
0.00355,0.739779,0.737392,0.736112,0.735336,0.734981,0.734733
0.00356,0.743251,0.740852,0.739565,0.738785,0.738429,0.738179
0.00357,0.746725,0.744314,0.74302,0.742237,0.741879,0.741628
0.00358,0.750202,0.747778,0.746478,0.745691,0.745331,0.745079
0.00359,0.753681,0.751245,0.749939,0.749147,0.748786,0.748533
0.0036,0.757163,0.754714,0.753401,0.752606,0.752243,0.751989
0.00361,0.760647,0.758185,0.756866,0.756067,0.755702,0.755447
0.00362,0.764133,0.761658,0.760333,0.75953,0.759164,0.758907
0.00363,0.767621,0.765134,0.763802,0.762995,0.762627,0.762369
0.00364,0.771111,0.768611,0.767273,0.766462,0.766092,0.765833
0.00365,0.774603,0.77209,0.770746,0.769931,0.76956,0.7693
0.00366,0.778097,0.775572,0.774221,0.773403,0.773029,0.772768
0.00367,0.781594,0.779055,0.777698,0.776875,0.776501,0.776238
0.00368,0.785092,0.78254,0.781177,0.78035,0.779974,0.77971
0.00369,0.788592,0.786027,0.784657,0.783827,0.783449,0.783183
0.0037,0.792093,0.789516,0.788139,0.787305,0.786925,0.786659
0.00371,0.795597,0.793007,0.791623,0.790785,0.790403,0.790136
0.00372,0.799102,0.796499,0.795109,0.794267,0.793883,0.793614
0.00373,0.802608,0.799992,0.798596,0.79775,0.797365,0.797095
0.00374,0.806117,0.803487,0.802084,0.801234,0.800847,0.800576
0.00375,0.809626,0.806984,0.805574,0.80472,0.804332,0.804059
0.00376,0.813138,0.810482,0.809066,0.808208,0.807818,0.807544
0.00377,0.81665,0.813981,0.812559,0.811697,0.811305,0.81103
0.00378,0.820164,0.817482,0.816053,0.815187,0.814793,0.814517
0.00379,0.823679,0.820984,0.819548,0.818678,0.818282,0.818005
0.0038,0.827196,0.824487,0.823044,0.822171,0.821773,0.821495
0.00381,0.830713,0.827991,0.826542,0.825664,0.825265,0.824985
0.00382,0.834232,0.831496,0.830041,0.829159,0.828758,0.828477
0.00383,0.837752,0.835003,0.83354,0.832654,0.832252,0.83197
0.00384,0.841273,0.83851,0.837041,0.836151,0.835747,0.835463
0.00385,0.844794,0.842018,0.840542,0.839648,0.839242,0.838958
0.00386,0.848317,0.845527,0.844045,0.843147,0.842739,0.842453
0.00387,0.85184,0.849037,0.847548,0.846646,0.846236,0.845949
0.00388,0.855365,0.852548,0.851052,0.850145,0.849734,0.849446
0.00389,0.85889,0.856059,0.854556,0.853646,0.853233,0.852943
0.0039,0.862415,0.859571,0.858061,0.857147,0.856732,0.856441
0.00391,0.865941,0.863083,0.861567,0.860648,0.860232,0.85994
0.00392,0.869468,0.866596,0.865073,0.86415,0.863732,0.863439
0.00393,0.872995,0.87011,0.86858,0.867653,0.867233,0.866938
0.00394,0.876523,0.873623,0.872087,0.871156,0.870734,0.870438
0.00395,0.880051,0.877137,0.875594,0.874659,0.874235,0.873938
0.00396,0.88358,0.880652,0.879101,0.878162,0.877737,0.877439
0.00397,0.887109,0.884167,0.882609,0.881666,0.881239,0.880939
0.00398,0.890638,0.887681,0.886117,0.88517,0.884741,0.88444
0.00399,0.894167,0.891196,0.889625,0.888674,0.888243,0.887941
0.004,0.897696,0.894711,0.893133,0.892177,0.891745,0.891442
0.00401,0.901225,0.898226,0.896641,0.895681,0.895247,0.894943
0.00402,0.904754,0.901741,0.900149,0.899185,0.898749,0.898443
0.00403,0.908284,0.905256,0.903657,0.902689,0.902251,0.901944
0.00404,0.911813,0.908771,0.907165,0.906192,0.905753,0.905444
0.00405,0.915341,0.912285,0.910672,0.909695,0.909254,0.908944
0.00406,0.91887,0.915799,0.914179,0.913198,0.912755,0.912444
0.00407,0.922398,0.919313,0.917686,0.9167,0.916256,0.915943
0.00408,0.925926,0.922826,0.921192,0.920202,0.919756,0.919442
0.00409,0.929454,0.926339,0.924698,0.923704,0.923255,0.922941
0.0041,0.932981,0.929851,0.928203,0.927205,0.926754,0.926439
0.00411,0.936507,0.933363,0.931707,0.930705,0.930253,0.929936
0.00412,0.940033,0.936874,0.935211,0.934204,0.933751,0.933432
0.00413,0.943558,0.940384,0.938714,0.937703,0.937248,0.936928
0.00414,0.947083,0.943893,0.942217,0.941201,0.940744,0.940423
0.00415,0.950607,0.947402,0.945718,0.944698,0.944239,0.943917
0.00416,0.95413,0.95091,0.949219,0.948195,0.947734,0.94741
0.00417,0.957652,0.954417,0.952718,0.95169,0.951227,0.950902
0.00418,0.961173,0.957922,0.956217,0.955184,0.954719,0.954393
0.00419,0.964693,0.961427,0.959714,0.958677,0.958211,0.957883
0.0042,0.968212,0.964931,0.963211,0.962169,0.961701,0.961372
0.00421,0.971729,0.968433,0.966706,0.965659,0.965189,0.964859
0.00422,0.975246,0.971934,0.970199,0.969149,0.968677,0.968345
0.00423,0.978761,0.975434,0.973692,0.972637,0.972163,0.97183
0.00424,0.982275,0.978932,0.977183,0.976123,0.975648,0.975314
0.00425,0.985788,0.982429,0.980672,0.979608,0.979131,0.978795
0.00426,0.989299,0.985924,0.98416,0.983092,0.982612,0.982276
0.00427,0.992809,0.989418,0.987646,0.986573,0.986092,0.985754
0.00428,0.996317,0.99291,0.991131,0.990053,0.989571,0.989231
0.00429,0.999823,0.9964,0.994614,0.993532,0.993047,0.992707
0.0043,1.00333,0.999889,0.998095,0.997008,0.996522,0.99618
0.00431,1.00683,1.00338,1.00157,1.00048,0.999994,0.999651
0.00432,1.01033,1.00686,1.00505,1.00396,1.00347,1.00312
0.00433,1.01383,1.01034,1.00853,1.00743,1.00693,1.00659
0.00434,1.01733,1.01382,1.012,1.01089,1.0104,1.01005
0.00435,1.02082,1.0173,1.01547,1.01436,1.01387,1.01352
0.00436,1.02432,1.02078,1.01894,1.01783,1.01733,1.01698
0.00437,1.02781,1.02425,1.02241,1.02129,1.02079,1.02044
0.00438,1.0313,1.02773,1.02587,1.02475,1.02425,1.02389
0.00439,1.03478,1.0312,1.02933,1.0282,1.0277,1.02735
0.0044,1.03827,1.03466,1.03279,1.03166,1.03115,1.0308
0.00441,1.04175,1.03813,1.03625,1.03511,1.0346,1.03425
0.00442,1.04523,1.04159,1.0397,1.03856,1.03805,1.03769
0.00443,1.0487,1.04505,1.04315,1.04201,1.0415,1.04114
0.00444,1.05218,1.04851,1.0466,1.04545,1.04494,1.04458
0.00445,1.05565,1.05196,1.05005,1.04889,1.04838,1.04802
0.00446,1.05912,1.05541,1.05349,1.05233,1.05181,1.05145
0.00447,1.06258,1.05886,1.05693,1.05577,1.05525,1.05488
0.00448,1.06605,1.0623,1.06037,1.0592,1.05868,1.05831
0.00449,1.06951,1.06575,1.0638,1.06263,1.0621,1.06174
0.0045,1.07296,1.06918,1.06723,1.06605,1.06553,1.06516
0.00451,1.07642,1.07262,1.07066,1.06948,1.06895,1.06858
0.00452,1.07987,1.07605,1.07409,1.07289,1.07237,1.07199
0.00453,1.08332,1.07948,1.07751,1.07631,1.07578,1.07541
0.00454,1.08676,1.08291,1.08092,1.07972,1.07919,1.07882
0.00455,1.0902,1.08633,1.08434,1.08313,1.0826,1.08222
0.00456,1.09364,1.08975,1.08775,1.08654,1.086,1.08562
0.00457,1.09707,1.09316,1.09115,1.08994,1.0894,1.08902
0.00458,1.1005,1.09657,1.09456,1.09334,1.09279,1.09241
0.00459,1.10393,1.09998,1.09796,1.09673,1.09619,1.0958
0.0046,1.10735,1.10338,1.10135,1.10012,1.09957,1.09919
0.00461,1.11077,1.10678,1.10474,1.1035,1.10296,1.10257
0.00462,1.11419,1.11018,1.10813,1.10689,1.10634,1.10595
0.00463,1.1176,1.11357,1.11151,1.11026,1.10971,1.10932
0.00464,1.121,1.11696,1.11489,1.11364,1.11308,1.11269
0.00465,1.12441,1.12034,1.11826,1.117,1.11645,1.11606
0.00466,1.1278,1.12372,1.12163,1.12037,1.11981,1.11942
0.00467,1.1312,1.12709,1.125,1.12373,1.12317,1.12278
0.00468,1.13459,1.13046,1.12836,1.12708,1.12652,1.12613
0.00469,1.13797,1.13383,1.13171,1.13043,1.12987,1.12947
0.0047,1.14136,1.13719,1.13506,1.13378,1.13321,1.13282
0.00471,1.14473,1.14054,1.13841,1.13712,1.13655,1.13615
0.00472,1.1481,1.14389,1.14175,1.14045,1.13989,1.13948
0.00473,1.15147,1.14724,1.14509,1.14378,1.14321,1.14281
0.00474,1.15483,1.15058,1.14842,1.14711,1.14654,1.14613
0.00475,1.15819,1.15391,1.15174,1.15043,1.14986,1.14945
0.00476,1.16154,1.15724,1.15506,1.15374,1.15317,1.15276
0.00477,1.16489,1.16057,1.15838,1.15705,1.15647,1.15607
0.00478,1.16823,1.16389,1.16169,1.16036,1.15978,1.15937
0.00479,1.17157,1.1672,1.16499,1.16366,1.16307,1.16266
0.0048,1.1749,1.17051,1.16829,1.16695,1.16636,1.16595
0.00481,1.17822,1.17381,1.17158,1.17023,1.16965,1.16923
0.00482,1.18154,1.17711,1.17487,1.17352,1.17293,1.17251
0.00483,1.18486,1.1804,1.17815,1.17679,1.1762,1.17578
0.00484,1.18817,1.18368,1.18143,1.18006,1.17946,1.17904
0.00485,1.19147,1.18696,1.18469,1.18332,1.18272,1.1823
0.00486,1.19477,1.19023,1.18796,1.18658,1.18598,1.18555
0.00487,1.19806,1.1935,1.19121,1.18983,1.18922,1.1888
0.00488,1.20134,1.19676,1.19446,1.19307,1.19246,1.19204
0.00489,1.20462,1.20001,1.1977,1.1963,1.1957,1.19527
0.0049,1.20789,1.20326,1.20094,1.19953,1.19893,1.1985
0.00491,1.21116,1.2065,1.20417,1.20276,1.20215,1.20171
0.00492,1.21442,1.20973,1.20739,1.20597,1.20536,1.20492
0.00493,1.21767,1.21296,1.21061,1.20918,1.20856,1.20813
0.00494,1.22091,1.21618,1.21381,1.21238,1.21176,1.21133
0.00495,1.22415,1.21939,1.21701,1.21557,1.21495,1.21452
0.00496,1.22738,1.22259,1.22021,1.21876,1.21814,1.2177
0.00497,1.23061,1.22579,1.22339,1.22194,1.22131,1.22087
0.00498,1.23383,1.22898,1.22657,1.22511,1.22448,1.22404
0.00499,1.23704,1.23216,1.22974,1.22827,1.22764,1.2272
0.005,1.24024,1.23533,1.2329,1.23143,1.2308,1.23035
0.00501,1.24344,1.2385,1.23606,1.23457,1.23394,1.23349
0.00502,1.24662,1.24166,1.2392,1.23771,1.23708,1.23662
0.00503,1.2498,1.24481,1.24234,1.24084,1.2402,1.23975
0.00504,1.25298,1.24795,1.24547,1.24396,1.24332,1.24286
0.00505,1.25614,1.25108,1.24859,1.24708,1.24643,1.24597
0.00506,1.2593,1.25421,1.2517,1.25018,1.24953,1.24907
0.00507,1.26244,1.25732,1.2548,1.25327,1.25262,1.25216
0.00508,1.26558,1.26043,1.2579,1.25636,1.25571,1.25524
0.00509,1.26871,1.26353,1.26098,1.25944,1.25878,1.25831
0.0051,1.27183,1.26662,1.26406,1.2625,1.26184,1.26138
0.00511,1.27495,1.26969,1.26712,1.26556,1.2649,1.26443
0.00512,1.27805,1.27276,1.27018,1.26861,1.26794,1.26747
0.00513,1.28115,1.27582,1.27323,1.27164,1.27098,1.2705
0.00514,1.28423,1.27887,1.27626,1.27467,1.274,1.27352
0.00515,1.28731,1.28191,1.27929,1.27769,1.27701,1.27653
0.00516,1.29038,1.28494,1.2823,1.28069,1.28002,1.27953
0.00517,1.29343,1.28796,1.28531,1.28369,1.28301,1.28252
0.00518,1.29648,1.29097,1.2883,1.28667,1.28599,1.2855
0.00519,1.29952,1.29397,1.29128,1.28965,1.28896,1.28847
0.0052,1.30255,1.29696,1.29425,1.29261,1.29192,1.29143
0.00521,1.30556,1.29994,1.29721,1.29556,1.29486,1.29437
0.00522,1.30857,1.3029,1.30016,1.29849,1.2978,1.2973
0.00523,1.31156,1.30585,1.3031,1.30142,1.30072,1.30022
0.00524,1.31455,1.30879,1.30602,1.30433,1.30363,1.30313
0.00525,1.31752,1.31172,1.30894,1.30724,1.30653,1.30602
0.00526,1.32048,1.31464,1.31184,1.31012,1.30941,1.30891
0.00527,1.32343,1.31755,1.31472,1.313,1.31229,1.31178
0.00528,1.32637,1.32044,1.3176,1.31586,1.31514,1.31463
0.00529,1.3293,1.32332,1.32046,1.31871,1.31799,1.31747
0.0053,1.33221,1.32618,1.3233,1.32154,1.32082,1.3203
0.00531,1.33512,1.32904,1.32614,1.32436,1.32364,1.32311
0.00532,1.33801,1.33188,1.32895,1.32717,1.32644,1.32591
0.00533,1.34088,1.3347,1.33176,1.32996,1.32922,1.3287
0.00534,1.34375,1.33751,1.33455,1.33274,1.332,1.33146
0.00535,1.3466,1.34031,1.33732,1.3355,1.33475,1.33422
0.00536,1.34944,1.34309,1.34008,1.33824,1.33749,1.33695
0.00537,1.35226,1.34585,1.34283,1.34097,1.34022,1.33967
0.00538,1.35507,1.3486,1.34555,1.34368,1.34292,1.34238
0.00539,1.35786,1.35134,1.34826,1.34638,1.34562,1.34506
0.0054,1.36064,1.35406,1.35096,1.34906,1.34829,1.34773
0.00541,1.36341,1.35676,1.35363,1.35172,1.35094,1.35038
0.00542,1.36616,1.35944,1.35629,1.35436,1.35358,1.35302
0.00543,1.36889,1.36211,1.35893,1.35698,1.3562,1.35563
0.00544,1.37161,1.36476,1.36155,1.35959,1.3588,1.35822
0.00545,1.37431,1.36739,1.36416,1.36217,1.36137,1.3608
0.00546,1.377,1.37,1.36674,1.36473,1.36393,1.36335
0.00547,1.37967,1.3726,1.3693,1.36728,1.36647,1.36588
0.00548,1.38232,1.37517,1.37185,1.3698,1.36899,1.3684
0.00549,1.38495,1.37772,1.37437,1.3723,1.37148,1.37088
0.0055,1.38757,1.38026,1.37687,1.37478,1.37395,1.37335
0.00551,1.39016,1.38277,1.37934,1.37723,1.3764,1.37579
0.00552,1.39274,1.38526,1.3818,1.37966,1.37882,1.37821
0.00553,1.3953,1.38772,1.38423,1.38207,1.38122,1.3806
0.00554,1.39784,1.39017,1.38663,1.38445,1.38359,1.38297
0.00555,1.40036,1.39259,1.38901,1.3868,1.38594,1.38531
0.00556,1.40285,1.39498,1.39137,1.38913,1.38826,1.38762
0.00557,1.40533,1.39735,1.3937,1.39143,1.39055,1.3899
0.00558,1.40778,1.39969,1.39599,1.3937,1.39281,1.39215
0.00559,1.41021,1.40201,1.39827,1.39594,1.39504,1.39438
0.0056,1.41262,1.4043,1.40051,1.39815,1.39725,1.3966
0.00561,1.415,1.40656,1.40272,1.40032,1.3994,1.39874
0.00562,1.41736,1.40879,1.4049,1.40246,1.40153,1.40084
0.00563,1.41969,1.41099,1.40704,1.40457,1.40362,1.40293
0.00564,1.422,1.41315,1.40915,1.40664,1.40568,1.40498
0.00565,1.42428,1.4153,1.41122,1.40867,1.4077,1.40699
0.00566,1.42653,1.41739,1.41326,1.41066,1.40973,1.40904
0.00567,1.42875,1.41945,1.41526,1.41261,1.41162,1.41091
0.00568,1.43095,1.42148,1.41721,1.41452,1.41355,1.41277
0.00569,1.4331,1.42346,1.41914,1.41638,1.41536,1.41459
0.0057,1.43524,1.42542,1.42099,1.4182,1.41715,1.41638
0.00571,1.43733,1.42731,1.42283,1.41999,1.4189,1.41811
0.00572,1.43939,1.42919,1.42459,1.42168,1.42059,1.41992
0.00573,1.44142,1.43099,1.42631,1.42333,1.42223,1.42144
0.00574,1.44341,1.43275,1.42798,1.42496,1.42381,1.42298
0.00575,1.44536,1.43447,1.42959,1.42647,1.42536,1.42447
0.00576,1.44727,1.43613,1.43114,1.42793,1.42677,1.42605
0.00577,1.44914,1.43774,1.43264,1.42934,1.42814,1.42729
0.00578,1.45096,1.43928,1.43404,1.43066,1.42944,1.42853
0.00579,1.45275,1.44078,1.4354,1.43195,1.43066,1.42972
0.0058,1.45448,1.44218,1.43666,1.43308,1.43179,1.43096
0.00581,1.45617,1.44353,1.43755,1.43433,1.4328,1.43187
0.00582,1.45778,1.44484,1.43862,1.43529,1.43381,1.43271
0.00583,1.45934,1.44602,1.43958,1.43623,1.43461,1.43354
0.00584,1.46084,1.44714,1.44046,1.43705,1.4352,1.43424
0.00585,1.46228,1.44814,1.44117,1.43771,1.43579,1.43482
0.00586,1.46366,1.44908,1.44182,1.43825,1.43625,1.43514
0.00587,1.46497,1.4499,1.4423,1.43863,1.43643,1.43542
0.00588,1.46624,1.45044,1.44271,1.43897,1.4366,1.43544
0.00589,1.4674,1.45112,1.44289,1.43896,1.43644,1.43545
0.0059,1.46849,1.45162,1.44298,1.43891,1.43633,1.43506
0.00591,1.46949,1.45194,1.44281,1.43856,1.43584,1.43452
0.00592,1.47042,1.45211,1.44252,1.43798,1.43501,1.43389
0.00593,1.47123,1.45209,1.44186,1.43712,1.43402,1.4328
0.00594,1.47195,1.45187,1.44115,1.43601,1.43265,1.43131
0.00595,1.47255,1.45147,1.44009,1.4346,1.43113,1.42958
0.00596,1.47306,1.45085,1.43859,1.43271,1.42891,1.4273
0.00597,1.47342,1.44998,1.43682,1.43061,1.42625,1.42485
0.00598,1.47363,1.44887,1.43462,1.42782,1.42324,1.42145
0.00599,1.4737,1.4474,1.43194,1.42454,1.41936,1.41751
0.006,1.47361,1.44555,1.42877,1.42055,1.41487,1.41281
0.00601,1.47334,1.4433,1.42493,1.41576,1.40943,1.4073
0.00602,1.47287,1.44056,1.42031,1.41,1.40288,1.40047
0.00603,1.4722,1.43732,1.41478,1.40318,1.39494,1.39218
0.00604,1.47128,1.43348,1.40825,1.395,1.38565,1.38219
0.00605,1.47011,1.42888,1.40031,1.38514,1.37417,1.36997
0.00606,1.46865,1.42342,1.39079,1.37295,1.3603,1.35522
0.00607,1.46687,1.41683,1.37937,1.35855,1.34308,1.33707
0.00608,1.46472,1.40898,1.36561,1.34054,1.32225,1.31496
0.00609,1.46217,1.39985,1.34879,1.31867,1.29666,1.28811
0.0061,1.45916,1.38894,1.32851,1.29209,1.266,1.25577
0.00611,1.45563,1.3759,1.30397,1.2605,1.23004,1.21822
0.00612,1.45134,1.36028,1.27464,1.22373,1.18993,1.17674
0.00613,1.44659,1.34156,1.24047,1.18318,1.1471,1.13338
0.00614,1.44105,1.31923,1.20197,1.14088,1.10422,1.09048
0.00615,1.43441,1.2926,1.16117,1.09904,1.06311,1.04945
0.00616,1.42693,1.26158,1.12042,1.059,1.02387,1.01042
0.00617,1.41814,1.2267,1.08088,1.02065,0.98621,0.972837
0.00618,1.40786,1.18892,1.04278,0.983366,0.94943,0.93636
0.00619,1.39591,1.15026,1.00568,0.947036,0.913652,0.900736
0.0062,1.38182,1.11193,0.969274,0.911431,0.878578,0.865818
0.00621,1.36548,1.07472,0.93356,0.876543,0.844189,0.831509
0.00622,1.3464,1.03854,0.898809,0.842332,0.810328,0.797592
0.00623,1.32425,1.00294,0.864665,0.808827,0.776615,0.764038
0.00624,1.29881,0.967459,0.831015,0.775492,0.743188,0.73053
0.00625,1.26979,0.932295,0.798061,0.742348,0.709833,0.696986
0.00626,1.23805,0.89804,0.765661,0.709436,0.676276,0.663175
0.00627,1.20421,0.86505,0.733407,0.676278,0.642378,0.628889
0.00628,1.16928,0.832654,0.70162,0.642941,0.607963,0.593877
0.00629,1.13406,0.800781,0.668882,0.608539,0.572225,0.557672
0.0063,1.09939,0.768852,0.635052,0.573064,0.535252,0.519907
0.00631,1.06545,0.737413,0.601714,0.536795,0.496364,0.479992
0.00632,1.03218,0.706395,0.567401,0.498272,0.454808,0.436906
0.00633,0.998794,0.675912,0.531871,0.457182,0.409525,0.38968
0.00634,0.965074,0.645196,0.494309,0.412563,0.359297,0.336752
0.00635,0.931236,0.613647,0.45433,0.362794,0.30227,0.276421
0.00636,0.897631,0.581229,0.410103,0.306158,0.236494,0.206907
0.00637,0.8652,0.546766,0.360978,0.240964,0.162255,0.130469
0.00638,0.83417,0.50994,0.30479,0.167439,0.0867702,0.0594585
0.00639,0.802808,0.470298,0.238238,0.0915224,0.0298733,0.0158346
0.0064,0.770954,0.425261,0.16404,0.0342185,0.00646077,0.00276688
0.00641,0.740044,0.376526,0.0910546,0.0100478,,0.00109422
0.00642,0.709953,0.321597,0.0368121,0.00448003,,0.000745863
0.00643,0.680666,0.258968,0.0163321,,,
0.00644,0.651846,0.189007,0.0108259,,,
0.00645,0.622624,0.117031,0.00741198,,,
0.00646,0.586969,0.0581479,,,,
0.00647,0.552204,0.0331258,,,,
0.00648,0.516189,0.0162721,,,,
0.00649,0.477336,0.0114796,,,,
0.0065,0.433745,0.0110334,,,,
0.00651,0.380576,0.0105371,,,,
0.00652,0.322051,0.0104722,,,,
0.00653,0.254897,0.0104527,,,,
0.00654,0.180612,0.0104313,,,,
0.00655,0.107858,,,,,
0.00656,0.0583937,,,,,
0.00657,0.0358498,,,,,
0.00658,,,,,,
0.00659,,,,,,
0.0066,,,,,,
0.00661,,,,,,
0.00662,,,,,,
0.00663,,,,,,
0.00664,,,,,,
0.00665,,,,,,
0.00666,,,,,,
0.00667,,,,,,
0.00668,,,,,,
0.00669,,,,,,
0.0067,,,,,,
0.00671,,,,,,
0.00672,,,,,,
0.00673,,,,,,
0.00674,,,,,,
0.00675,,,,,,
0.00676,,,,,,
0.00677,,,,,,
0.00678,,,,,,
0.00679,,,,,,
0.0068,,,,,,
0.00681,,,,,,
0.00682,,,,,,
0.00683,,,,,,
0.00684,,,,,,
0.00685,,,,,,
0.00686,,,,,,
0.00687,,,,,,
0.00688,,,,,,
0.00689,,,,,,
0.0069,,,,,,
0.00691,,,,,,
0.00692,,,,,,
0.00693,,,,,,
0.00694,,,,,,
0.00695,,,,,,
0.00696,,,,,,
0.00697,,,,,,
0.00698,,,,,,
0.00699,,,,,,
0.007,,,,,,
0.00701,,,,,,
0.00702,,,,,,
0.00703,,,,,,
0.00704,,,,,,
0.00705,,,,,,
0.00706,,,,,,
0.00707,,,,,,
0.00708,,,,,,
0.00709,,,,,,
0.0071,,,,,,
0.00711,,,,,,
0.00712,,,,,,
0.00713,,,,,,
0.00714,,,,,,
0.00715,,,,,,
0.00716,,,,,,
0.00717,,,,,,
0.00718,,,,,,
0.00719,,,,,,
0.0072,,,,,,
0.00721,,,,,,
0.00722,,,,,,
0.00723,,,,,,
0.00724,,,,,,
0.00725,,,,,,
0.00726,,,,,,
0.00727,,,,,,
0.00728,,,,,,
0.00729,,,,,,
0.0073,,,,,,
0.00731,,,,,,
0.00732,,,,,,
0.00733,,,,,,
0.00734,,,,,,
0.00735,,,,,,
0.00736,,,,,,
0.00737,,,,,,
0.00738,,,,,,
0.00739,,,,,,
0.0074,,,,,,
0.00741,,,,,,
0.00742,,,,,,
0.00743,,,,,,
0.00744,,,,,,
0.00745,,,,,,
0.00746,,,,,,
0.00747,,,,,,
0.00748,,,,,,
0.00749,,,,,,
0.0075,,,,,,
0.00751,,,,,,
0.00752,,,,,,
0.00753,,,,,,
0.00754,,,,,,
0.00755,,,,,,
0.00756,,,,,,
0.00757,,,,,,
0.00758,,,,,,
0.00759,,,,,,
0.0076,,,,,,
0.00761,,,,,,
0.00762,,,,,,
0.00763,,,,,,
0.00764,,,,,,
0.00765,,,,,,
0.00766,,,,,,
0.00767,,,,,,
0.00768,,,,,,
0.00769,,,,,,
0.0077,,,,,,
0.00771,,,,,,
0.00772,,,,,,
0.00773,,,,,,
0.00774,,,,,,
0.00775,,,,,,
0.00776,,,,,,
0.00777,,,,,,
0.00778,,,,,,
0.00779,,,,,,
0.0078,,,,,,
0.00781,,,,,,
0.00782,,,,,,
0.00783,,,,,,
0.00784,,,,,,
0.00785,,,,,,
0.00786,,,,,,
0.00787,,,,,,
0.00788,,,,,,
0.00789,,,,,,
0.0079,,,,,,
0.00791,,,,,,
0.00792,,,,,,
0.00793,,,,,,
0.00794,,,,,,
0.00795,,,,,,
0.00796,,,,,,
0.00797,,,,,,
0.00798,,,,,,
0.00799,,,,,,
0.008,,,,,,
0.00801,,,,,,
0.00802,,,,,,
0.00803,,,,,,
0.00804,,,,,,
0.00805,,,,,,
0.00806,,,,,,
0.00807,,,,,,
0.00808,,,,,,
0.00809,,,,,,
0.0081,,,,,,
0.00811,,,,,,
0.00812,,,,,,
0.00813,,,,,,
0.00814,,,,,,
0.00815,,,,,,
0.00816,,,,,,
0.00817,,,,,,
0.00818,,,,,,
0.00819,,,,,,
0.0082,,,,,,
0.00821,,,,,,
0.00822,,,,,,
0.00823,,,,,,
0.00824,,,,,,
0.00825,,,,,,
0.00826,,,,,,
0.00827,,,,,,
0.00828,,,,,,
0.00829,,,,,,
0.0083,,,,,,
0.00831,,,,,,
0.00832,,,,,,
0.00833,,,,,,
0.00834,,,,,,
0.00835,,,,,,
0.00836,,,,,,
0.00837,,,,,,
0.00838,,,,,,
0.00839,,,,,,
0.0084,,,,,,
0.00841,,,,,,
0.00842,,,,,,
0.00843,,,,,,
0.00844,,,,,,
0.00845,,,,,,
0.00846,,,,,,
0.00847,,,,,,
0.00848,,,,,,
0.00849,,,,,,
0.0085,,,,,,
0.00851,,,,,,
0.00852,,,,,,
0.00853,,,,,,
0.00854,,,,,,
0.00855,,,,,,
0.00856,,,,,,
0.00857,,,,,,
0.00858,,,,,,
0.00859,,,,,,
0.0086,,,,,,
0.00861,,,,,,
0.00862,,,,,,
0.00863,,,,,,
0.00864,,,,,,
0.00865,,,,,,
0.00866,,,,,,
0.00867,,,,,,
0.00868,,,,,,
0.00869,,,,,,
0.0087,,,,,,
0.00871,,,,,,
0.00872,,,,,,
0.00873,,,,,,
0.00874,,,,,,
0.00875,,,,,,
0.00876,,,,,,
0.00877,,,,,,
0.00878,,,,,,
0.00879,,,,,,
0.0088,,,,,,


==> tension_bulk_uniform.csv <==
Loading,tension_4h_bulk_uniform,tension_2h_bulk_uniform,tension_h_bulk_uniform,tension_05h_bulk_uniform
0,0,0,0,
1E-05,6.91136E-06,6.91136E-06,6.91136E-06,
2E-05,2.76451E-05,2.76453E-05,2.76453E-05,
3E-05,6.22007E-05,6.22014E-05,6.22018E-05,
4E-05,0.000110577,0.000110579,0.00011058,
5E-05,0.000172772,0.000172777,0.00017278,
6E-05,0.000248785,0.000248795,0.000248802,
7E-05,0.000338612,0.000338632,0.000338643,
8E-05,0.000442251,0.000442284,0.000442304,
9E-05,0.000559698,0.000559752,0.000559783,
0.0001,0.000690949,0.000691031,0.000691079,
0.00011,0.000836001,0.000836122,0.000836192,
0.00012,0.000994849,0.000995019,0.000995119,
0.00013,0.00116749,0.00116772,0.00116786,
0.00014,0.00135391,0.00135423,0.00135441,
0.00015,0.00155411,0.00155453,0.00155477,
0.00016,0.00176809,0.00176862,0.00176894,
0.00017,0.00199582,0.00199651,0.00199691,
0.00018,0.00223732,0.00223818,0.00223869,
0.00019,0.00249257,0.00249364,0.00249427,
0.0002,0.00276156,0.00276287,0.00276364,
0.00021,0.00304428,0.00304588,0.00304681,
0.00022,0.00334073,0.00334265,0.00334378,
0.00023,0.00365089,0.00365319,0.00365453,
0.00024,0.00397476,0.00397748,0.00397907,
0.00025,0.00431232,0.00431552,0.0043174,
0.00026,0.00466356,0.00466731,0.0046695,
0.00027,0.00502847,0.00503284,0.00503538,
0.00028,0.00540705,0.00541209,0.00541504,
0.00029,0.00579927,0.00580507,0.00580847,
0.0003,0.00620513,0.00621177,0.00621566,
0.00031,0.00662461,0.00663218,0.00663661,
0.00032,0.0070577,0.0070663,0.00707132,
0.00033,0.00750438,0.0075141,0.00751979,
0.00034,0.00796464,0.0079756,0.007982,
0.00035,0.00843847,0.00845077,0.00845796,
0.00036,0.00892585,0.00893961,0.00894765,
0.00037,0.00942676,0.00944211,0.00945109,
0.00038,0.00994119,0.00995826,0.00996825,
0.00039,0.0104691,0.0104881,0.0104991,
0.0004,0.0110105,0.0110315,0.0110437,
0.00041,0.0115654,0.0115885,0.0116021,
0.00042,0.0121337,0.0121592,0.0121741,
0.00043,0.0127155,0.0127435,0.0127598,
0.00044,0.0133107,0.0133413,0.0133593,
0.00045,0.0139193,0.0139528,0.0139724,
0.00046,0.0145412,0.0145778,0.0145992,
0.00047,0.0151765,0.0152164,0.0152397,
0.00048,0.0158251,0.0158685,0.0158939,
0.00049,0.0164871,0.0165341,0.0165617,
0.0005,0.0171623,0.0172133,0.0172432,
0.00051,0.0178508,0.017906,0.0179383,
0.00052,0.0185525,0.0186122,0.0186471,
0.00053,0.0192675,0.0193319,0.0193696,
0.00054,0.0199957,0.020065,0.0201056,
0.00055,0.020737,0.0208116,0.0208553,
0.00056,0.0214916,0.0215717,0.0216186,
0.00057,0.0222592,0.0223452,0.0223956,
0.00058,0.0230399,0.0231321,0.0231861,
0.00059,0.0238338,0.0239324,0.0239902,
0.0006,0.0246407,0.0247461,0.0248079,
0.00061,0.0254606,0.0255731,0.0256392,
0.00062,0.0262935,0.0264136,0.0264841,
0.00063,0.0271394,0.0272674,0.0273425,
0.00064,0.0279982,0.0281345,0.0282145,
0.00065,0.02887,0.0290149,0.0291,
0.00066,0.0297547,0.0299086,0.0299991,
0.00067,0.0306522,0.0308156,0.0309117,
0.00068,0.0315626,0.0317359,0.0318378,
0.00069,0.0324858,0.0326694,0.0327774,
0.0007,0.0334217,0.0336162,0.0337305,
0.00071,0.0343704,0.0345762,0.0346972,
0.00072,0.0353319,0.0355494,0.0356773,
0.00073,0.036306,0.0365357,0.0366709,
0.00074,0.0372928,0.0375352,0.0376779,
0.00075,0.0382922,0.0385479,0.0386984,
0.00076,0.0393042,0.0395737,0.0397323,
0.00077,0.0403288,0.0406126,0.0407797,
0.00078,0.0413659,0.0416646,0.0418405,
0.00079,0.0424155,0.0427297,0.0429147,
0.0008,0.0434776,0.0438078,0.0440023,
0.00081,0.0445521,0.0448989,0.0451034,
0.00082,0.045639,0.0460031,0.0462177,
0.00083,0.0467383,0.0471203,0.0473455,
0.00084,0.0478499,0.0482504,0.0484866,
0.00085,0.0489738,0.0493935,0.0496411,
0.00086,0.0501099,0.0505495,0.0508089,
0.00087,0.0512583,0.0517184,0.0519901,
0.00088,0.0524189,0.0529003,0.0531845,
0.00089,0.0535916,0.054095,0.0543923,
0.0009,0.0547765,0.0553025,0.0556133,
0.00091,0.0559734,0.0565229,0.0568476,
0.00092,0.0571824,0.0577561,0.0580952,
0.00093,0.0584033,0.059002,0.0593561,
0.00094,0.0596363,0.0602607,0.0606301,
0.00095,0.0608811,0.0615322,0.0619175,
0.00096,0.0621379,0.0628164,0.063218,
0.00097,0.0634065,0.0641133,0.0645317,
0.00098,0.0646869,0.0654228,0.0658587,
0.00099,0.065979,0.066745,0.0671988,
0.001,0.0672829,0.0680798,0.0685521,
0.00101,0.0686385,0.0694492,0.0699302,
0.00102,0.0700042,0.0708308,0.0713213,
0.00103,0.071383,0.0722259,0.0727256,
0.00104,0.0727745,0.0736332,0.0741429,
0.00105,0.074178,0.0750529,0.0755731,
0.00106,0.0755907,0.0764828,0.0770155,
0.00107,0.0769982,0.0779196,0.0784685,
0.00108,0.0784276,0.0793642,0.0799329,
0.00109,0.0798359,0.0808201,0.0814088,
0.0011,0.0812676,0.0822873,0.0828973,
0.00111,0.0826957,0.0837638,0.0843977,
0.00112,0.0841478,0.0852545,0.0859114,
0.00113,0.0856115,0.0867576,0.0874381,
0.00114,0.0870865,0.0882732,0.0889779,
0.00115,0.0885729,0.0898012,0.0905307,
0.00116,0.0900707,0.0913416,0.0920965,
0.00117,0.0915798,0.0928943,0.0936754,
0.00118,0.0931002,0.0944594,0.0952673,
0.00119,0.0946318,0.0960368,0.0968722,
0.0012,0.0961746,0.0976265,0.0984901,
0.00121,0.0977284,0.0992285,0.100121,
0.00122,0.0992934,0.100843,0.101765,
0.00123,0.100869,0.102469,0.103421,
0.00124,0.102456,0.104108,0.105091,
0.00125,0.104054,0.105759,0.106774,
0.00126,0.105663,0.107421,0.108469,
0.00127,0.107283,0.109096,0.110177,
0.00128,0.108913,0.110792,0.111899,
0.00129,0.110555,0.112483,0.113633,
0.0013,0.112207,0.114203,0.11538,
0.00131,0.113869,0.115917,0.117139,
0.00132,0.115543,0.117662,0.118912,
0.00133,0.117227,0.1194,0.120697,
0.00134,0.118921,0.121168,0.122495,
0.00135,0.120626,0.12293,0.124306,
0.00136,0.122342,0.124723,0.12613,
0.00137,0.124068,0.126507,0.127966,
0.00138,0.125804,0.128324,0.129815,
0.00139,0.12755,0.130132,0.131677,
0.0014,0.129307,0.131962,0.133551,
0.00141,0.131074,0.133804,0.135438,
0.00142,0.132851,0.135657,0.137338,
0.00143,0.134639,0.137522,0.13925,
0.00144,0.136436,0.139399,0.141175,
0.00145,0.138243,0.141287,0.143113,
0.00146,0.140061,0.143187,0.145063,
0.00147,0.141888,0.145099,0.147025,
0.00148,0.143725,0.147022,0.149001,
0.00149,0.145572,0.148956,0.150988,
0.0015,0.147429,0.150902,0.152989,
0.00151,0.149296,0.15286,0.155001,
0.00152,0.151172,0.154828,0.157027,
0.00153,0.153058,0.156809,0.159064,
0.00154,0.154953,0.1588,0.161114,
0.00155,0.156858,0.160803,0.163177,
0.00156,0.158773,0.162817,0.165252,
0.00157,0.160697,0.164842,0.167339,
0.00158,0.16263,0.166879,0.169439,
0.00159,0.164573,0.168927,0.171551,
0.0016,0.166525,0.170985,0.173676,
0.00161,0.168486,0.173055,0.175812,
0.00162,0.170456,0.175136,0.177961,
0.00163,0.172435,0.177229,0.180123,
0.00164,0.174424,0.179332,0.182296,
0.00165,0.176421,0.181446,0.184482,
0.00166,0.178428,0.183571,0.18668,
0.00167,0.180443,0.185707,0.18889,
0.00168,0.182467,0.187854,0.191112,
0.00169,0.1845,0.190011,0.193347,
0.0017,0.186542,0.19218,0.195594,
0.00171,0.188592,0.194359,0.197853,
0.00172,0.190651,0.196549,0.200123,
0.00173,0.192719,0.19875,0.202406,
0.00174,0.194795,0.200962,0.204702,
0.00175,0.19688,0.203184,0.207009,
0.00176,0.198973,0.205416,0.209328,
0.00177,0.201074,0.20766,0.211659,
0.00178,0.203184,0.209914,0.214002,
0.00179,0.205302,0.212178,0.216357,
0.0018,0.207428,0.214453,0.218724,
0.00181,0.209563,0.216738,0.221103,
0.00182,0.211705,0.219034,0.223494,
0.00183,0.213856,0.22134,0.225897,
0.00184,0.216014,0.223656,0.228311,
0.00185,0.218181,0.225983,0.230738,
0.00186,0.220355,0.22832,0.233176,
0.00187,0.222537,0.230667,0.235626,
0.00188,0.224727,0.233024,0.238088,
0.00189,0.226924,0.235392,0.240561,
0.0019,0.22913,0.237769,0.243047,
0.00191,0.231342,0.240157,0.245544,
0.00192,0.233563,0.242555,0.248053,
0.00193,0.23579,0.244962,0.250573,
0.00194,0.238026,0.24738,0.253105,
0.00195,0.240268,0.249808,0.255649,
0.00196,0.242518,0.252245,0.258204,
0.00197,0.244775,0.254692,0.260771,
0.00198,0.247039,0.25715,0.263349,
0.00199,0.249311,0.259617,0.265939,
0.002,0.251589,0.262093,0.26854,
0.00201,0.253875,0.26458,0.271153,
0.00202,0.256167,0.267076,0.273778,
0.00203,0.258466,0.269581,0.276414,
0.00204,0.260773,0.272097,0.279061,
0.00205,0.263085,0.274621,0.281719,
0.00206,0.265405,0.277156,0.284389,
0.00207,0.267731,0.279699,0.287071,
0.00208,0.270064,0.282253,0.289763,
0.00209,0.272404,0.284815,0.292467,
0.0021,0.27475,0.287387,0.295183,
0.00211,0.277102,0.289968,0.297909,
0.00212,0.279461,0.292559,0.300647,
0.00213,0.281826,0.295159,0.303396,
0.00214,0.284197,0.297768,0.306156,
0.00215,0.286575,0.300386,0.308927,
0.00216,0.288958,0.303013,0.31171,
0.00217,0.291348,0.305649,0.314503,
0.00218,0.293744,0.308295,0.317308,
0.00219,0.296145,0.310949,0.320124,
0.0022,0.298553,0.313612,0.322951,
0.00221,0.300966,0.316284,0.325788,
0.00222,0.303385,0.318965,0.328637,
0.00223,0.30581,0.321655,0.331497,
0.00224,0.30824,0.324354,0.334368,
0.00225,0.310676,0.327061,0.337249,
0.00226,0.313118,0.329777,0.340142,
0.00227,0.315565,0.332502,0.343045,
0.00228,0.318018,0.335235,0.345959,
0.00229,0.320475,0.337977,0.348884,
0.0023,0.322939,0.340728,0.35182,
0.00231,0.325407,0.343487,0.354766,
0.00232,0.32788,0.346254,0.357724,
0.00233,0.330359,0.34903,0.360692,
0.00234,0.332843,0.351814,0.36367,
0.00235,0.335331,0.354607,0.36666,
0.00236,0.337825,0.357408,0.369659,
0.00237,0.340323,0.360217,0.37267,
0.00238,0.342827,0.363034,0.375691,
0.00239,0.345335,0.365859,0.378723,
0.0024,0.347847,0.368693,0.381765,
0.00241,0.350365,0.371534,0.384818,
0.00242,0.352886,0.374384,0.387881,
0.00243,0.355413,0.377242,0.390955,
0.00244,0.357944,0.380107,0.394039,
0.00245,0.360479,0.382981,0.397133,
0.00246,0.363018,0.385862,0.400238,
0.00247,0.365562,0.388751,0.403353,
0.00248,0.36811,0.391648,0.406478,
0.00249,0.370662,0.394552,0.409614,
0.0025,0.373218,0.397465,0.41276,
0.00251,0.375779,0.400384,0.415916,
0.00252,0.378343,0.403312,0.419083,
0.00253,0.380911,0.406247,0.422259,
0.00254,0.383483,0.409189,0.425446,
0.00255,0.386058,0.412139,0.428643,
0.00256,0.388638,0.415097,0.43185,
0.00257,0.391221,0.418061,0.435067,
0.00258,0.393807,0.421033,0.438294,
0.00259,0.396397,0.424013,0.441531,
0.0026,0.398991,0.426999,0.444778,
0.00261,0.401588,0.429993,0.448035,
0.00262,0.404188,0.432994,0.451301,
0.00263,0.406792,0.436002,0.454578,
0.00264,0.409399,0.439017,0.457865,
0.00265,0.412009,0.442039,0.461161,
0.00266,0.414622,0.445068,0.464467,
0.00267,0.417238,0.448104,0.467783,
0.00268,0.419857,0.451146,0.471109,
0.00269,0.422479,0.454196,0.474445,
0.0027,0.425104,0.457252,0.47779,
0.00271,0.427732,0.460315,0.481144,
0.00272,0.430362,0.463385,0.484509,
0.00273,0.432995,0.466461,0.487883,
0.00274,0.435631,0.469544,0.491266,
0.00275,0.438269,0.472634,0.494659,
0.00276,0.44091,0.475729,0.498062,
0.00277,0.443553,0.478832,0.501474,
0.00278,0.446199,0.481941,0.504896,
0.00279,0.448847,0.485056,0.508326,
0.0028,0.451497,0.488177,0.511767,
0.00281,0.454149,0.491305,0.515216,
0.00282,0.456804,0.494439,0.518675,
0.00283,0.45946,0.497579,0.522144,
0.00284,0.462119,0.500725,0.525621,
0.00285,0.464779,0.503877,0.529108,
0.00286,0.467442,0.507036,0.532604,
0.00287,0.470106,0.5102,0.536109,
0.00288,0.472772,0.51337,0.539623,
0.00289,0.47544,0.516546,0.543146,
0.0029,0.478109,0.519728,0.546679,
0.00291,0.48078,0.522916,0.55022,
0.00292,0.483452,0.526109,0.553771,
0.00293,0.486126,0.529308,0.55733,
0.00294,0.488802,0.532513,0.560899,
0.00295,0.491478,0.535723,0.564476,
0.00296,0.494156,0.538939,0.568062,
0.00297,0.496836,0.542161,0.571657,
0.00298,0.499516,0.545387,0.575261,
0.00299,0.502198,0.54862,0.578873,
0.003,0.50488,0.551857,0.582495,
0.00301,0.507564,0.5551,0.586125,
0.00302,0.510249,0.558348,0.589764,
0.00303,0.512934,0.561601,0.593411,
0.00304,0.51562,0.56486,0.597067,
0.00305,0.518307,0.568123,0.600732,
0.00306,0.520995,0.571392,0.604405,
0.00307,0.523683,0.574666,0.608087,
0.00308,0.526372,0.577944,0.611777,
0.00309,0.529062,0.581228,0.615475,
0.0031,0.531752,0.584516,0.619182,
0.00311,0.534442,0.587809,0.622898,
0.00312,0.537133,0.591107,0.626622,
0.00313,0.539824,0.59441,0.630354,
0.00314,0.542515,0.597717,0.634094,
0.00315,0.545206,0.601029,0.637843,
0.00316,0.547898,0.604345,0.6416,
0.00317,0.55059,0.607666,0.645365,
0.00318,0.553281,0.610991,0.649138,
0.00319,0.555973,0.614321,0.652919,
0.0032,0.558664,0.617655,0.656708,
0.00321,0.561356,0.620994,0.660506,
0.00322,0.564047,0.624336,0.664311,
0.00323,0.566737,0.627683,0.668125,
0.00324,0.569428,0.631034,0.671946,
0.00325,0.572118,0.63439,0.675775,
0.00326,0.574808,0.637749,0.679612,
0.00327,0.577497,0.641112,0.683457,
0.00328,0.580185,0.644479,0.68731,
0.00329,0.582873,0.64785,0.691171,
0.0033,0.58556,0.651225,0.695039,
0.00331,0.588247,0.654604,0.698915,
0.00332,0.590933,0.657986,0.702798,
0.00333,0.593618,0.661372,0.706689,
0.00334,0.596302,0.664762,0.710588,
0.00335,0.598985,0.668156,0.714495,
0.00336,0.601667,0.671553,0.718408,
0.00337,0.604347,0.674953,0.72233,
0.00338,0.607027,0.678357,0.726258,
0.00339,0.609706,0.681764,0.730195,
0.0034,0.612383,0.685175,0.734138,
0.00341,0.615059,0.688589,0.738089,
0.00342,0.617734,0.692006,0.742047,
0.00343,0.620408,0.695426,0.746012,
0.00344,0.623079,0.698849,0.749985,
0.00345,0.62575,0.702276,0.753965,
0.00346,0.628419,0.705705,0.757952,
0.00347,0.631086,0.709138,0.761946,
0.00348,0.633751,0.712573,0.765947,
0.00349,0.636415,0.716011,0.769955,
0.0035,0.639077,0.719453,0.77397,
0.00351,0.641737,0.722896,0.777992,
0.00352,0.644396,0.726343,0.782021,
0.00353,0.647052,0.729792,0.786057,
0.00354,0.649707,0.733244,0.790099,
0.00355,0.652359,0.736698,0.794149,
0.00356,0.655009,0.740155,0.798205,
0.00357,0.657657,0.743614,0.802268,
0.00358,0.660303,0.747076,0.806338,
0.00359,0.662947,0.75054,0.810414,
0.0036,0.665588,0.754006,0.814497,
0.00361,0.668227,0.757475,0.818586,
0.00362,0.670863,0.760945,0.822682,
0.00363,0.673497,0.764418,0.826785,
0.00364,0.676129,0.767893,0.830894,
0.00365,0.678758,0.77137,0.835009,
0.00366,0.681384,0.774849,0.839131,
0.00367,0.684008,0.77833,0.843259,
0.00368,0.686628,0.781812,0.847393,
0.00369,0.689247,0.785297,0.851533,
0.0037,0.691862,0.788783,0.85568,
0.00371,0.694474,0.792271,0.859833,
0.00372,0.697084,0.79576,0.863992,
0.00373,0.69969,0.799251,0.868157,
0.00374,0.702293,0.802744,0.872328,
0.00375,0.704894,0.806238,0.876505,
0.00376,0.707491,0.809733,0.880688,
0.00377,0.710085,0.81323,0.884877,
0.00378,0.712676,0.816728,0.889072,
0.00379,0.715263,0.820227,0.893273,
0.0038,0.717847,0.823728,0.897479,
0.00381,0.720428,0.82723,0.901691,
0.00382,0.723005,0.830732,0.905909,
0.00383,0.725579,0.834236,0.910133,
0.00384,0.728149,0.837741,0.914362,
0.00385,0.730716,0.841247,0.918597,
0.00386,0.733279,0.844753,0.922837,
0.00387,0.735838,0.848261,0.927083,
0.00388,0.738393,0.851769,0.931334,
0.00389,0.740945,0.855277,0.935591,
0.0039,0.743493,0.858787,0.939853,
0.00391,0.746037,0.862297,0.94412,
0.00392,0.748577,0.865807,0.948392,
0.00393,0.751113,0.869318,0.95267,
0.00394,0.753645,0.87283,0.956953,
0.00395,0.756173,0.876341,0.961241,
0.00396,0.758697,0.879853,0.965534,
0.00397,0.761217,0.883366,0.969833,
0.00398,0.763732,0.886878,0.974136,
0.00399,0.766243,0.890391,0.978444,
0.004,0.76875,0.893903,0.982757,
0.00401,0.771252,0.897416,0.987075,
0.00402,0.77375,0.900928,0.991398,
0.00403,0.776244,0.904441,0.995725,
0.00404,0.778733,0.907953,1.00006,
0.00405,0.781218,0.911465,1.00439,
0.00406,0.783697,0.914977,1.00874,
0.00407,0.786173,0.918488,1.01308,
0.00408,0.788643,0.921999,1.01743,
0.00409,0.791109,0.925509,1.02179,
0.0041,0.79357,0.929019,1.02615,
0.00411,0.796026,0.932529,1.03051,
0.00412,0.798477,0.936037,1.03488,
0.00413,0.800924,0.939545,1.03925,
0.00414,0.803365,0.943052,1.04363,
0.00415,0.805801,0.946559,1.04801,
0.00416,0.808232,0.950064,1.05239,
0.00417,0.810658,0.953569,1.05678,
0.00418,0.813079,0.957072,1.06118,
0.00419,0.815495,0.960575,1.06557,
0.0042,0.817905,0.964076,1.06998,
0.00421,0.820311,0.967576,1.07438,
0.00422,0.82271,0.971075,1.07879,
0.00423,0.825105,0.974572,1.0832,
0.00424,0.827494,0.978068,1.08762,
0.00425,0.829877,0.981563,1.09204,
0.00426,0.832255,0.985056,1.09646,
0.00427,0.834627,0.988548,1.10089,
0.00428,0.836994,0.992038,1.10532,
0.00429,0.839355,0.995526,1.10976,
0.0043,0.84171,0.999012,1.11419,
0.00431,0.84406,1.0025,1.11863,
0.00432,0.846404,1.00598,1.12308,
0.00433,0.848742,1.00946,1.12753,
0.00434,0.851073,1.01294,1.13198,
0.00435,0.8534,1.01642,1.13643,
0.00436,0.85572,1.01989,1.14089,
0.00437,0.858034,1.02336,1.14535,
0.00438,0.860342,1.02683,1.14981,
0.00439,0.862643,1.0303,1.15428,
0.0044,0.864939,1.03376,1.15875,
0.00441,0.867229,1.03723,1.16322,
0.00442,0.869512,1.04069,1.16769,
0.00443,0.871789,1.04414,1.17217,
0.00444,0.874059,1.0476,1.17665,
0.00445,0.876323,1.05105,1.18113,
0.00446,0.878581,1.0545,1.18562,
0.00447,0.880832,1.05795,1.1901,
0.00448,0.883077,1.06139,1.19459,
0.00449,0.885315,1.06483,1.19908,
0.0045,0.887547,1.06827,1.20358,
0.00451,0.889772,1.0717,1.20808,
0.00452,0.89199,1.07513,1.21257,
0.00453,0.894201,1.07856,1.21707,
0.00454,0.896406,1.08198,1.22158,
0.00455,0.898603,1.0854,1.22608,
0.00456,0.900794,1.08882,1.23059,
0.00457,0.902978,1.09223,1.2351,
0.00458,0.905155,1.09564,1.23961,
0.00459,0.907325,1.09904,1.24412,
0.0046,0.909488,1.10245,1.24863,
0.00461,0.911644,1.10584,1.25314,
0.00462,0.913792,1.10924,1.25766,
0.00463,0.915934,1.11263,1.26218,
0.00464,0.918068,1.11601,1.2667,
0.00465,0.920195,1.11939,1.27122,
0.00466,0.922314,1.12277,1.27574,
0.00467,0.924426,1.12614,1.28026,
0.00468,0.926531,1.12951,1.28478,
0.00469,0.928628,1.13287,1.28931,
0.0047,0.930718,1.13623,1.29383,
0.00471,0.9328,1.13958,1.29836,
0.00472,0.934874,1.14293,1.30288,
0.00473,0.936941,1.14627,1.30741,
0.00474,0.939,1.14961,1.31194,
0.00475,0.941051,1.15295,1.31647,
0.00476,0.943095,1.15627,1.321,
0.00477,0.94513,1.1596,1.32553,
0.00478,0.947158,1.16291,1.33005,
0.00479,0.949177,1.16623,1.33458,
0.0048,0.951189,1.16953,1.33911,
0.00481,0.953193,1.17283,1.34364,
0.00482,0.955188,1.17613,1.34817,
0.00483,0.957175,1.17942,1.3527,
0.00484,0.959154,1.1827,1.35723,
0.00485,0.961125,1.18598,1.36176,
0.00486,0.963088,1.18925,1.36628,
0.00487,0.965042,1.19251,1.37081,
0.00488,0.966987,1.19577,1.37534,
0.00489,0.968925,1.19902,1.37986,
0.0049,0.970853,1.20227,1.38439,
0.00491,0.972773,1.2055,1.38891,
0.00492,0.974685,1.20873,1.39343,
0.00493,0.976587,1.21196,1.39796,
0.00494,0.978481,1.21518,1.40248,
0.00495,0.980366,1.21839,1.40699,
0.00496,0.982243,1.22159,1.41151,
0.00497,0.98411,1.22478,1.41603,
0.00498,0.985968,1.22797,1.42054,
0.00499,0.987817,1.23115,1.42505,
0.005,0.989658,1.23432,1.42956,
0.00501,0.991489,1.23749,1.43407,
0.00502,0.99331,1.24064,1.43857,
0.00503,0.995123,1.24379,1.44308,
0.00504,0.996926,1.24693,1.44758,
0.00505,0.99872,1.25006,1.45207,
0.00506,1.0005,1.25319,1.45657,
0.00507,1.00228,1.2563,1.46106,
0.00508,1.00404,1.2594,1.46555,
0.00509,1.0058,1.2625,1.47003,
0.0051,1.00754,1.26559,1.47452,
0.00511,1.00928,1.26867,1.47899,
0.00512,1.01101,1.27173,1.48347,
0.00513,1.01272,1.27479,1.48794,
0.00514,1.01443,1.27784,1.49241,
0.00515,1.01612,1.28088,1.49687,
0.00516,1.01781,1.28391,1.50133,
0.00517,1.01948,1.28692,1.50578,
0.00518,1.02115,1.28993,1.51023,
0.00519,1.0228,1.29293,1.51467,
0.0052,1.02445,1.29591,1.51911,
0.00521,1.02608,1.29889,1.52354,
0.00522,1.0277,1.30185,1.52797,
0.00523,1.02932,1.3048,1.53239,
0.00524,1.03092,1.30774,1.53681,
0.00525,1.03251,1.31067,1.54121,
0.00526,1.03409,1.31358,1.54562,
0.00527,1.03565,1.31649,1.55001,
0.00528,1.03721,1.31938,1.5544,
0.00529,1.03876,1.32225,1.55878,
0.0053,1.04029,1.32512,1.56316,
0.00531,1.04181,1.32797,1.56752,
0.00532,1.04332,1.3308,1.57188,
0.00533,1.04482,1.33363,1.57623,
0.00534,1.04631,1.33644,1.58057,
0.00535,1.04778,1.33923,1.5849,
0.00536,1.04924,1.34201,1.58922,
0.00537,1.05069,1.34477,1.59353,
0.00538,1.05213,1.34752,1.59783,
0.00539,1.05356,1.35025,1.60212,
0.0054,1.05497,1.35297,1.6064,
0.00541,1.05637,1.35566,1.61067,
0.00542,1.05776,1.35835,1.61492,
0.00543,1.05913,1.36101,1.61917,
0.00544,1.06049,1.36366,1.6234,
0.00545,1.06184,1.36628,1.62761,
0.00546,1.06317,1.36889,1.63181,
0.00547,1.06449,1.37148,1.636,
0.00548,1.0658,1.37405,1.64017,
0.00549,1.06709,1.3766,1.64433,
0.0055,1.06837,1.37913,1.64847,
0.00551,1.06963,1.38164,1.65259,
0.00552,1.07088,1.38412,1.65669,
0.00553,1.07211,1.38659,1.66077,
0.00554,1.07333,1.38903,1.66484,
0.00555,1.07453,1.39144,1.66888,
0.00556,1.07572,1.39383,1.6729,
0.00557,1.07689,1.3962,1.67689,
0.00558,1.07805,1.39854,1.68086,
0.00559,1.07919,1.40085,1.68481,
0.0056,1.08031,1.40313,1.68873,
0.00561,1.08142,1.40538,1.69261,
0.00562,1.0825,1.40761,1.69647,
0.00563,1.08358,1.4098,1.7003,
0.00564,1.08463,1.41196,1.70409,
0.00565,1.08566,1.41409,1.70784,
0.00566,1.08668,1.41618,1.71156,
0.00567,1.08768,1.41823,1.71523,
0.00568,1.08864,1.42025,1.71886,
0.00569,1.08959,1.42223,1.72245,
0.0057,1.09052,1.42416,1.72598,
0.00571,1.09142,1.42606,1.72946,
0.00572,1.0923,1.4279,1.73287,
0.00573,1.09316,1.42971,1.73623,
0.00574,1.094,1.43146,1.73951,
0.00575,1.09481,1.43316,1.74272,
0.00576,1.0956,1.4348,1.74585,
0.00577,1.09637,1.43639,1.74888,
0.00578,1.09711,1.43792,1.75182,
0.00579,1.09783,1.43939,1.75465,
0.0058,1.09853,1.44078,1.75736,
0.00581,1.09921,1.44211,1.75993,
0.00582,1.09985,1.44335,1.76235,
0.00583,1.1005,1.44452,1.7646,
0.00584,1.10107,1.44559,1.76665,
0.00585,1.10166,1.44658,1.76849,
0.00586,1.10218,1.44746,1.77008,
0.00587,1.10273,1.44834,1.77137,
0.00588,1.10319,1.44892,1.77233,
0.00589,1.10368,1.44953,1.77289,
0.0059,1.10409,1.44985,1.77299,
0.00591,1.10451,1.4501,1.77253,
0.00592,1.10487,1.45027,1.77139,
0.00593,1.10523,1.45018,1.76949,
0.00594,1.10553,1.44984,1.76657,
0.00595,1.10584,1.44941,1.76238,
0.00596,1.10606,1.44868,1.75674,
0.00597,1.10628,1.44768,1.74923,
0.00598,1.10647,1.44638,1.73947,
0.00599,1.10662,1.44476,1.72707,
0.006,1.10673,1.44274,1.71175,
0.00601,1.10681,1.4403,1.69347,
0.00602,1.10685,1.43736,1.67257,
0.00603,1.10687,1.43385,1.64974,
0.00604,1.1068,1.42967,1.62581,
0.00605,1.10671,1.42471,1.6006,
0.00606,1.10658,1.41884,1.57421,
0.00607,1.1064,1.41187,1.54736,
0.00608,1.10616,1.40358,1.52061,
0.00609,1.10587,1.39371,1.49416,
0.0061,1.10551,1.38191,1.46796,
0.00611,1.1051,1.36776,1.44192,
0.00612,1.1046,1.35078,1.41596,
0.00613,1.10406,1.3304,1.39003,
0.00614,1.10337,1.30607,1.36411,
0.00615,1.10262,1.27737,1.33817,
0.00616,1.10172,1.24423,1.3122,
0.00617,1.10069,1.20731,1.28618,
0.00618,1.09951,1.16814,1.26011,
0.00619,1.09814,1.12845,1.23398,
0.0062,1.09654,1.08948,1.20777,
0.00621,1.09466,1.05167,1.1815,
0.00622,1.09244,1.01462,1.15514,
0.00623,1.08981,0.977725,1.1287,
0.00624,1.08665,0.941,1.10218,
0.00625,1.08282,0.904662,1.07558,
0.00626,1.07813,0.868884,1.04888,
0.00627,1.07231,0.833691,1.02208,
0.00628,1.06499,0.798982,0.995173,
0.00629,1.05563,0.764579,0.968154,
0.0063,1.04348,0.730294,0.941011,
0.00631,1.02739,0.695901,0.913728,
0.00632,1.00572,0.661147,0.886282,
0.00633,0.976072,0.625748,0.858645,
0.00634,0.935389,0.589355,0.83078,
0.00635,0.880831,0.551529,0.802636,
0.00636,0.812343,0.511709,0.774148,
0.00637,0.736656,0.469132,0.745236,
0.00638,0.66587,0.422756,0.715792,
0.00639,0.605843,0.371172,0.685675,
0.0064,0.556202,0.312558,0.654695,
0.00641,0.51541,0.245087,0.622595,
0.00642,0.481836,0.16902,0.589027,
0.00643,0.454051,0.0926138,0.553495,
0.00644,0.430895,0.0367085,0.515283,
0.00645,0.411453,0.0144705,0.473309,
0.00646,0.395013,0.0105298,0.4259,
0.00647,0.381015,0.00973984,0.370332,
0.00648,0.369024,0.0096031,0.302333,
0.00649,0.358691,0.00957149,0.216449,
0.0065,0.349743,0.00955392,0.114575,
0.00651,0.341957,0.0095388,0.0327635,
0.00652,0.335154,0.00952435,0.0102017,
0.00653,0.329184,0.00951021,0.00889139,
0.00654,0.323926,0.00949626,0.00888578,
0.00655,0.319278,0.00948247,0.00888617,
0.00656,0.315155,0.00946881,0.00888466,
0.00657,,,,
0.00658,,,,
0.00659,,,,
0.0066,,,,
0.00661,,,,
0.00662,,,,
0.00663,,,,
0.00664,,,,
0.00665,,,,
0.00666,,,,
0.00667,,,,
0.00668,,,,
0.00669,,,,
0.0067,,,,
0.00671,,,,
0.00672,,,,
0.00673,,,,
0.00674,,,,
0.00675,,,,
0.00676,,,,
0.00677,,,,
0.00678,,,,
0.00679,,,,
0.0068,,,,
0.00681,,,,
0.00682,,,,
0.00683,,,,
0.00684,,,,
0.00685,,,,
0.00686,,,,
0.00687,,,,
0.00688,,,,
0.00689,,,,
0.0069,,,,
0.00691,,,,
0.00692,,,,
0.00693,,,,
0.00694,,,,
0.00695,,,,
0.00696,,,,
0.00697,,,,
0.00698,,,,
0.00699,,,,
0.007,,,,
0.00701,,,,
0.00702,,,,
0.00703,,,,
0.00704,,,,
0.00705,,,,
0.00706,,,,
0.00707,,,,
0.00708,,,,
0.00709,,,,
0.0071,,,,
0.00711,,,,
0.00712,,,,
0.00713,,,,
0.00714,,,,
0.00715,,,,
0.00716,,,,
0.00717,,,,
0.00718,,,,
0.00719,,,,
0.0072,,,,
0.00721,,,,
0.00722,,,,
0.00723,,,,
0.00724,,,,
0.00725,,,,
0.00726,,,,
0.00727,,,,
0.00728,,,,
0.00729,,,,
0.0073,,,,
0.00731,,,,
0.00732,,,,
0.00733,,,,
0.00734,,,,
0.00735,,,,
0.00736,,,,
0.00737,,,,
0.00738,,,,
0.00739,,,,
0.0074,,,,
0.00741,,,,
0.00742,,,,
0.00743,,,,
0.00744,,,,
0.00745,,,,
0.00746,,,,
0.00747,,,,
0.00748,,,,
0.00749,,,,
0.0075,,,,
0.00751,,,,
0.00752,,,,
0.00753,,,,
0.00754,,,,
0.00755,,,,
0.00756,,,,
0.00757,,,,
0.00758,,,,
0.00759,,,,
0.0076,,,,
0.00761,,,,
0.00762,,,,
0.00763,,,,
0.00764,,,,
0.00765,,,,
0.00766,,,,
0.00767,,,,
0.00768,,,,
0.00769,,,,
0.0077,,,,
0.00771,,,,
0.00772,,,,
0.00773,,,,
0.00774,,,,
0.00775,,,,
0.00776,,,,
0.00777,,,,
0.00778,,,,
0.00779,,,,
0.0078,,,,
0.00781,,,,
0.00782,,,,
0.00783,,,,
0.00784,,,,
0.00785,,,,
0.00786,,,,
0.00787,,,,
0.00788,,,,
0.00789,,,,
0.0079,,,,
0.00791,,,,
0.00792,,,,
0.00793,,,,
0.00794,,,,
0.00795,,,,
0.00796,,,,
0.00797,,,,
0.00798,,,,
0.00799,,,,
0.008,,,,
0.00801,,,,
0.00802,,,,
0.00803,,,,
0.00804,,,,
0.00805,,,,
0.00806,,,,
0.00807,,,,
0.00808,,,,
0.00809,,,,
0.0081,,,,
0.00811,,,,
0.00812,,,,
0.00813,,,,
0.00814,,,,
0.00815,,,,
0.00816,,,,
0.00817,,,,
0.00818,,,,
0.00819,,,,
0.0082,,,,
0.00821,,,,
0.00822,,,,
0.00823,,,,
0.00824,,,,
0.00825,,,,
0.00826,,,,
0.00827,,,,
0.00828,,,,
0.00829,,,,
0.0083,,,,
0.00831,,,,
0.00832,,,,
0.00833,,,,
0.00834,,,,
0.00835,,,,
0.00836,,,,
0.00837,,,,
0.00838,,,,
0.00839,,,,
0.0084,,,,
0.00841,,,,
0.00842,,,,
0.00843,,,,
0.00844,,,,
0.00845,,,,
0.00846,,,,
0.00847,,,,
0.00848,,,,
0.00849,,,,
0.0085,,,,
0.00851,,,,
0.00852,,,,
0.00853,,,,
0.00854,,,,
0.00855,,,,
0.00856,,,,
0.00857,,,,
0.00858,,,,
0.00859,,,,
0.0086,,,,
0.00861,,,,
0.00862,,,,
0.00863,,,,
0.00864,,,,
0.00865,,,,
0.00866,,,,
0.00867,,,,
0.00868,,,,
0.00869,,,,
0.0087,,,,
0.00871,,,,
0.00872,,,,
0.00873,,,,
0.00874,,,,
0.00875,,,,
0.00876,,,,
0.00877,,,,
0.00878,,,,
0.00879,,,,
0.0088,,,,


==> tension_crack.csv <==
Loading,tension_4h_crack,tension_2h_crack,tension_h_crack,tension_05h_crack
0,0.2376,0.1188,0.0594,0.0297
1E-05,0.2376,0.1188,0.0594,0.0297
2E-05,0.237598,0.1188,0.0593999,0.0297
3E-05,0.237596,0.118799,0.0593998,0.0296999
4E-05,0.237593,0.118798,0.0593996,0.0296999
5E-05,0.237589,0.118797,0.0593993,0.0296998
6E-05,0.237585,0.118796,0.059399,0.0296998
7E-05,0.237579,0.118795,0.0593987,0.0296997
8E-05,0.237573,0.118793,0.0593983,0.0296996
9E-05,0.237565,0.118791,0.0593979,0.0296995
0.0001,0.237557,0.118789,0.0593974,0.0296993
0.00011,0.237548,0.118787,0.0593968,0.0296992
0.00012,0.237539,0.118785,0.0593962,0.0296991
0.00013,0.237528,0.118782,0.0593956,0.0296989
0.00014,0.237517,0.118779,0.0593949,0.0296987
0.00015,0.237504,0.118776,0.0593941,0.0296986
0.00016,0.237491,0.118773,0.0593933,0.0296984
0.00017,0.237477,0.11877,0.0593925,0.0296982
0.00018,0.237463,0.118766,0.0593916,0.029698
0.00019,0.237447,0.118762,0.0593907,0.0296978
0.0002,0.237431,0.118758,0.0593898,0.0296976
0.00021,0.237413,0.118754,0.0593888,0.0296973
0.00022,0.237395,0.118749,0.0593877,0.0296971
0.00023,0.237377,0.118745,0.0593866,0.0296969
0.00024,0.237357,0.11874,0.0593855,0.0296966
0.00025,0.237337,0.118735,0.0593844,0.0296964
0.00026,0.237316,0.11873,0.0593832,0.0296961
0.00027,0.237294,0.118725,0.059382,0.0296959
0.00028,0.237271,0.118719,0.0593807,0.0296957
0.00029,0.237247,0.118714,0.0593795,0.0296954
0.0003,0.237223,0.118708,0.0593782,0.0296952
0.00031,0.237198,0.118702,0.0593768,0.0296949
0.00032,0.237172,0.118696,0.0593755,0.0296947
0.00033,0.237146,0.11869,0.0593741,0.0296944
0.00034,0.237119,0.118683,0.0593727,0.0296942
0.00035,0.237091,0.118677,0.0593713,0.029694
0.00036,0.237062,0.11867,0.0593699,0.0296938
0.00037,0.237033,0.118663,0.0593685,0.0296936
0.00038,0.237002,0.118656,0.0593671,0.0296934
0.00039,0.236972,0.118649,0.0593656,0.0296932
0.0004,0.23694,0.118642,0.0593642,0.029693
0.00041,0.236908,0.118635,0.0593627,0.0296928
0.00042,0.236875,0.118627,0.0593613,0.0296927
0.00043,0.236842,0.11862,0.0593598,0.0296926
0.00044,0.236808,0.118612,0.0593584,0.0296925
0.00045,0.236773,0.118604,0.059357,0.0296924
0.00046,0.236737,0.118596,0.0593556,0.0296923
0.00047,0.236701,0.118588,0.0593542,0.0296923
0.00048,0.236665,0.11858,0.0593528,0.0296923
0.00049,0.236627,0.118572,0.0593514,0.0296923
0.0005,0.23659,0.118564,0.0593501,0.0296923
0.00051,0.236551,0.118556,0.0593488,0.0296924
0.00052,0.236512,0.118548,0.0593475,0.0296925
0.00053,0.236473,0.118539,0.0593462,0.0296926
0.00054,0.236432,0.118531,0.059345,0.0296928
0.00055,0.236392,0.118522,0.0593439,0.029693
0.00056,0.236351,0.118514,0.0593427,0.0296932
0.00057,0.236309,0.118505,0.0593417,0.0296935
0.00058,0.236267,0.118497,0.0593406,0.0296938
0.00059,0.236224,0.118488,0.0593397,0.0296942
0.0006,0.236181,0.11848,0.0593387,0.0296946
0.00061,0.236137,0.118471,0.0593379,0.0296951
0.00062,0.236093,0.118463,0.0593371,0.0296956
0.00063,0.236049,0.118454,0.0593364,0.0296962
0.00064,0.236004,0.118446,0.0593357,0.0296968
0.00065,0.235958,0.118437,0.0593352,0.0296975
0.00066,0.235913,0.118429,0.0593347,0.0296982
0.00067,0.235867,0.11842,0.0593343,0.029699
0.00068,0.23582,0.118412,0.059334,0.0296999
0.00069,0.235773,0.118404,0.0593338,0.0297008
0.0007,0.235726,0.118396,0.0593337,0.0297018
0.00071,0.235678,0.118388,0.0593337,0.0297029
0.00072,0.235631,0.118379,0.0593338,0.029704
0.00073,0.235582,0.118371,0.059334,0.0297052
0.00074,0.235534,0.118364,0.0593343,0.0297065
0.00075,0.235485,0.118356,0.0593348,0.0297079
0.00076,0.235436,0.118348,0.0593354,0.0297094
0.00077,0.235387,0.118341,0.0593361,0.0297109
0.00078,0.235338,0.118333,0.059337,0.0297126
0.00079,0.235288,0.118326,0.059338,0.0297143
0.0008,0.235238,0.118319,0.0593391,0.0297161
0.00081,0.235188,0.118312,0.0593404,0.0297181
0.00082,0.235138,0.118305,0.0593418,0.0297201
0.00083,0.235088,0.118299,0.0593434,0.0297222
0.00084,0.235037,0.118292,0.0593452,0.0297244
0.00085,0.234987,0.118286,0.0593472,0.0297268
0.00086,0.234936,0.11828,0.0593493,0.0297292
0.00087,0.234885,0.118274,0.0593516,0.0297318
0.00088,0.234835,0.118269,0.0593541,0.0297345
0.00089,0.234784,0.118264,0.0593568,0.0297372
0.0009,0.234733,0.118258,0.0593597,0.0297402
0.00091,0.234682,0.118254,0.0593628,0.0297432
0.00092,0.234631,0.118249,0.0593661,0.0297464
0.00093,0.234581,0.118245,0.0593696,0.0297497
0.00094,0.23453,0.118241,0.0593734,0.0297531
0.00095,0.234479,0.118237,0.0593773,0.0297567
0.00096,0.234429,0.118234,0.0593816,0.0297604
0.00097,0.234378,0.118231,0.059386,0.0297643
0.00098,0.234328,0.118228,0.0593907,0.0297683
0.00099,0.234278,0.118226,0.0593957,0.0297725
0.001,0.234228,0.118224,0.0594009,0.0297768
0.00101,0.234228,0.118224,0.0594006,0.0297762
0.00102,0.234227,0.118224,0.0594008,0.0297765
0.00103,0.234226,0.118224,0.0594012,0.0297772
0.00104,0.234223,0.118223,0.0594022,0.0297779
0.00105,0.234219,0.118223,0.0594033,0.0297793
0.00106,0.234212,0.118223,0.0594055,0.029781
0.00107,0.23419,0.118223,0.0594087,0.0297836
0.00108,0.234163,0.118222,0.0594127,0.0297869
0.00109,0.234124,0.118223,0.059418,0.0297909
0.0011,0.234067,0.118223,0.0594237,0.0297952
0.00111,0.234014,0.118223,0.0594296,0.0298
0.00112,0.233968,0.118223,0.0594362,0.029805
0.00113,0.233922,0.118224,0.0594427,0.0298102
0.00114,0.233876,0.118225,0.0594499,0.0298155
0.00115,0.233829,0.118226,0.059457,0.029821
0.00116,0.233784,0.118228,0.0594648,0.0298266
0.00117,0.23374,0.118231,0.0594724,0.0298325
0.00118,0.233696,0.118233,0.0594808,0.0298385
0.00119,0.233652,0.118237,0.0594889,0.0298446
0.0012,0.233609,0.11824,0.0594979,0.029851
0.00121,0.233566,0.118244,0.0595067,0.0298575
0.00122,0.233523,0.118249,0.0595164,0.0298643
0.00123,0.233481,0.118254,0.0595261,0.0298712
0.00124,0.233439,0.118259,0.0595358,0.0298783
0.00125,0.233398,0.118265,0.0595466,0.0298856
0.00126,0.233357,0.118272,0.0595573,0.0298931
0.00127,0.233317,0.118279,0.059568,0.0299008
0.00128,0.233277,0.118287,0.0595798,0.0299088
0.00129,0.233238,0.118295,0.0595916,0.0299169
0.0013,0.2332,0.118304,0.0596034,0.0299253
0.00131,0.233162,0.118313,0.0596163,0.0299338
0.00132,0.233124,0.118323,0.0596293,0.0299426
0.00133,0.233087,0.118333,0.0596422,0.0299516
0.00134,0.233051,0.118344,0.0596563,0.0299609
0.00135,0.233016,0.118356,0.0596704,0.0299704
0.00136,0.232981,0.118368,0.0596845,0.0299801
0.00137,0.232947,0.118381,0.0596999,0.0299901
0.00138,0.232914,0.118395,0.0597153,0.0300003
0.00139,0.232881,0.118409,0.0597306,0.0300107
0.0014,0.232849,0.118424,0.0597473,0.0300214
0.00141,0.232818,0.11844,0.059764,0.0300324
0.00142,0.232788,0.118456,0.0597811,0.0300436
0.00143,0.232758,0.118473,0.0597987,0.0300551
0.00144,0.23273,0.118491,0.0598167,0.0300668
0.00145,0.232702,0.118509,0.0598353,0.0300788
0.00146,0.232675,0.118529,0.0598543,0.0300911
0.00147,0.232649,0.118549,0.0598738,0.0301037
0.00148,0.232624,0.11857,0.0598937,0.0301165
0.00149,0.2326,0.118591,0.0599142,0.0301297
0.0015,0.232577,0.118614,0.0599352,0.0301431
0.00151,0.232555,0.118637,0.0599567,0.0301568
0.00152,0.232534,0.118661,0.0599787,0.0301708
0.00153,0.232514,0.118686,0.0600013,0.0301852
0.00154,0.232495,0.118711,0.0600244,0.0301998
0.00155,0.232477,0.118738,0.060048,0.0302147
0.00156,0.23246,0.118766,0.0600722,0.03023
0.00157,0.232444,0.118794,0.0600969,0.0302456
0.00158,0.232429,0.118823,0.0601223,0.0302615
0.00159,0.232416,0.118853,0.0601481,0.0302777
0.0016,0.232404,0.118884,0.0601746,0.0302943
0.00161,0.232393,0.118917,0.0602017,0.0303112
0.00162,0.232383,0.11895,0.0602293,0.0303284
0.00163,0.232374,0.118984,0.0602576,0.030346
0.00164,0.232367,0.119019,0.0602865,0.0303639
0.00165,0.232361,0.119054,0.060316,0.0303822
0.00166,0.232356,0.119091,0.0603461,0.0304009
0.00167,0.232353,0.119129,0.0603769,0.0304199
0.00168,0.232351,0.119169,0.0604083,0.0304393
0.00169,0.23235,0.119209,0.0604404,0.030459
0.0017,0.232351,0.11925,0.0604731,0.0304792
0.00171,0.232353,0.119292,0.0605065,0.0304997
0.00172,0.232357,0.119335,0.0605406,0.0305206
0.00173,0.232362,0.11938,0.0605754,0.0305418
0.00174,0.232368,0.119425,0.0606109,0.0305635
0.00175,0.232376,0.119472,0.060647,0.0305856
0.00176,0.232386,0.11952,0.0606839,0.0306081
0.00177,0.232397,0.119569,0.0607215,0.030631
0.00178,0.23241,0.119619,0.0607599,0.0306543
0.00179,0.232424,0.119671,0.060799,0.030678
0.0018,0.23244,0.119723,0.0608388,0.0307022
0.00181,0.232458,0.119777,0.0608794,0.0307268
0.00182,0.232478,0.119832,0.0609207,0.0307518
0.00183,0.232499,0.119889,0.0609628,0.0307773
0.00184,0.232521,0.119946,0.0610057,0.0308032
0.00185,0.232546,0.120005,0.0610494,0.0308295
0.00186,0.232572,0.120065,0.0610939,0.0308563
0.00187,0.2326,0.120127,0.0611392,0.0308836
0.00188,0.23263,0.12019,0.0611853,0.0309113
0.00189,0.232662,0.120254,0.0612323,0.0309395
0.0019,0.232696,0.12032,0.06128,0.0309682
0.00191,0.232731,0.120387,0.0613287,0.0309973
0.00192,0.232769,0.120455,0.0613782,0.031027
0.00193,0.232808,0.120525,0.0614285,0.0310571
0.00194,0.232849,0.120596,0.0614797,0.0310877
0.00195,0.232893,0.120668,0.0615318,0.0311188
0.00196,0.232938,0.120742,0.0615848,0.0311505
0.00197,0.232986,0.120818,0.0616387,0.0311826
0.00198,0.233035,0.120895,0.0616935,0.0312152
0.00199,0.233086,0.120973,0.0617492,0.0312484
0.002,0.23314,0.121053,0.0618059,0.0312821
0.00201,0.233196,0.121135,0.0618634,0.0313163
0.00202,0.233254,0.121218,0.061922,0.0313511
0.00203,0.233314,0.121303,0.0619815,0.0313864
0.00204,0.233376,0.121389,0.0620419,0.0314223
0.00205,0.233441,0.121477,0.0621034,0.0314587
0.00206,0.233507,0.121566,0.0621658,0.0314957
0.00207,0.233576,0.121657,0.0622292,0.0315332
0.00208,0.233648,0.12175,0.0622937,0.0315713
0.00209,0.233721,0.121844,0.0623591,0.03161
0.0021,0.233797,0.12194,0.0624256,0.0316493
0.00211,0.233876,0.122038,0.0624931,0.0316891
0.00212,0.233956,0.122137,0.0625616,0.0317296
0.00213,0.23404,0.122238,0.0626312,0.0317706
0.00214,0.234125,0.122341,0.0627019,0.0318123
0.00215,0.234213,0.122446,0.0627737,0.0318546
0.00216,0.234304,0.122552,0.0628465,0.0318974
0.00217,0.234397,0.12266,0.0629205,0.0319409
0.00218,0.234493,0.12277,0.0629955,0.0319851
0.00219,0.234591,0.122882,0.0630717,0.0320298
0.0022,0.234692,0.122996,0.063149,0.0320752
0.00221,0.234795,0.123111,0.0632274,0.0321213
0.00222,0.234901,0.123229,0.063307,0.032168
0.00223,0.23501,0.123348,0.0633877,0.0322154
0.00224,0.235121,0.123469,0.0634696,0.0322634
0.00225,0.235235,0.123592,0.0635527,0.0323121
0.00226,0.235352,0.123717,0.063637,0.0323615
0.00227,0.235472,0.123844,0.0637225,0.0324115
0.00228,0.235594,0.123973,0.0638091,0.0324623
0.00229,0.23572,0.124104,0.0638971,0.0325137
0.0023,0.235848,0.124237,0.0639862,0.0325659
0.00231,0.235979,0.124372,0.0640766,0.0326187
0.00232,0.236112,0.124509,0.0641683,0.0326723
0.00233,0.236249,0.124648,0.0642612,0.0327265
0.00234,0.236389,0.12479,0.0643554,0.0327816
0.00235,0.236532,0.124933,0.0644509,0.0328373
0.00236,0.236677,0.125078,0.0645476,0.0328938
0.00237,0.236826,0.125226,0.0646457,0.032951
0.00238,0.236977,0.125375,0.0647451,0.033009
0.00239,0.237132,0.125527,0.0648459,0.0330677
0.0024,0.23729,0.125681,0.064948,0.0331272
0.00241,0.237451,0.125838,0.0650514,0.0331875
0.00242,0.237615,0.125996,0.0651562,0.0332485
0.00243,0.237782,0.126157,0.0652624,0.0333104
0.00244,0.237953,0.12632,0.06537,0.033373
0.00245,0.238126,0.126485,0.065479,0.0334364
0.00246,0.238303,0.126652,0.0655894,0.0335006
0.00247,0.238483,0.126822,0.0657012,0.0335657
0.00248,0.238667,0.126994,0.0658144,0.0336315
0.00249,0.238853,0.127169,0.0659291,0.0336982
0.0025,0.239043,0.127345,0.0660453,0.0337657
0.00251,0.239237,0.127525,0.0661629,0.0338341
0.00252,0.239433,0.127706,0.066282,0.0339033
0.00253,0.239634,0.12789,0.0664026,0.0339733
0.00254,0.239837,0.128077,0.0665247,0.0340442
0.00255,0.240044,0.128265,0.0666483,0.034116
0.00256,0.240255,0.128457,0.0667734,0.0341886
0.00257,0.240469,0.128651,0.0669001,0.0342621
0.00258,0.240686,0.128847,0.0670284,0.0343365
0.00259,0.240907,0.129046,0.0671582,0.0344118
0.0026,0.241132,0.129247,0.0672895,0.034488
0.00261,0.24136,0.129451,0.0674225,0.0345651
0.00262,0.241592,0.129658,0.0675571,0.0346432
0.00263,0.241828,0.129867,0.0676932,0.0347221
0.00264,0.242067,0.130079,0.067831,0.034802
0.00265,0.24231,0.130293,0.0679705,0.0348828
0.00266,0.242556,0.13051,0.0681116,0.0349645
0.00267,0.242807,0.13073,0.0682543,0.0350472
0.00268,0.243061,0.130952,0.0683987,0.0351309
0.00269,0.243319,0.131177,0.0685448,0.0352155
0.0027,0.24358,0.131405,0.0686926,0.0353011
0.00271,0.243846,0.131636,0.0688421,0.0353877
0.00272,0.244115,0.131869,0.0689934,0.0354753
0.00273,0.244389,0.132105,0.0691463,0.0355638
0.00274,0.244666,0.132344,0.0693011,0.0356534
0.00275,0.244947,0.132586,0.0694575,0.035744
0.00276,0.245232,0.13283,0.0696158,0.0358356
0.00277,0.245521,0.133078,0.0697758,0.0359282
0.00278,0.245815,0.133328,0.0699377,0.0360218
0.00279,0.246112,0.133581,0.0701013,0.0361165
0.0028,0.246413,0.133837,0.0702668,0.0362123
0.00281,0.246718,0.134096,0.0704341,0.036309
0.00282,0.247027,0.134358,0.0706033,0.0364069
0.00283,0.247341,0.134623,0.0707743,0.0365058
0.00284,0.247659,0.134891,0.0709472,0.0366058
0.00285,0.24798,0.135162,0.071122,0.0367069
0.00286,0.248306,0.135436,0.0712987,0.0368091
0.00287,0.248637,0.135713,0.0714773,0.0369124
0.00288,0.248971,0.135993,0.0716578,0.0370168
0.00289,0.24931,0.136276,0.0718403,0.0371223
0.0029,0.249653,0.136563,0.0720247,0.037229
0.00291,0.25,0.136852,0.0722111,0.0373367
0.00292,0.250352,0.137145,0.0723995,0.0374457
0.00293,0.250708,0.13744,0.0725899,0.0375557
0.00294,0.251068,0.137739,0.0727822,0.0376669
0.00295,0.251433,0.138041,0.0729766,0.0377793
0.00296,0.251802,0.138347,0.0731731,0.0378929
0.00297,0.252176,0.138655,0.0733716,0.0380077
0.00298,0.252554,0.138967,0.0735721,0.0381236
0.00299,0.252936,0.139282,0.0737747,0.0382407
0.003,0.253323,0.1396,0.0739794,0.0383591
0.00301,0.253715,0.139922,0.0741862,0.0384787
0.00302,0.254111,0.140247,0.0743952,0.0385994
0.00303,0.254512,0.140576,0.0746062,0.0387215
0.00304,0.254917,0.140907,0.0748194,0.0388447
0.00305,0.255327,0.141242,0.0750348,0.0389692
0.00306,0.255742,0.141581,0.0752523,0.039095
0.00307,0.256161,0.141923,0.0754721,0.039222
0.00308,0.256585,0.142268,0.075694,0.0393503
0.00309,0.257014,0.142617,0.0759181,0.0394799
0.0031,0.257447,0.14297,0.0761445,0.0396108
0.00311,0.257885,0.143326,0.0763731,0.039743
0.00312,0.258328,0.143685,0.0766039,0.0398765
0.00313,0.258776,0.144048,0.0768371,0.0400113
0.00314,0.259229,0.144415,0.0770725,0.0401475
0.00315,0.259686,0.144785,0.0773102,0.0402849
0.00316,0.260148,0.145159,0.0775502,0.0404238
0.00317,0.260615,0.145536,0.0777926,0.0405639
0.00318,0.261087,0.145917,0.0780373,0.0407055
0.00319,0.261564,0.146302,0.0782843,0.0408484
0.0032,0.262046,0.14669,0.0785337,0.0409927
0.00321,0.262533,0.147082,0.0787855,0.0411383
0.00322,0.263025,0.147478,0.0790398,0.0412854
0.00323,0.263522,0.147878,0.0792964,0.0414339
0.00324,0.264024,0.148281,0.0795554,0.0415838
0.00325,0.264531,0.148688,0.0798169,0.0417351
0.00326,0.265043,0.149099,0.0800809,0.0418879
0.00327,0.26556,0.149514,0.0803473,0.0420421
0.00328,0.266082,0.149932,0.0806162,0.0421977
0.00329,0.266609,0.150355,0.0808876,0.0423548
0.0033,0.267142,0.150781,0.0811616,0.0425134
0.00331,0.267679,0.151211,0.0814381,0.0426735
0.00332,0.268222,0.151646,0.0817171,0.0428351
0.00333,0.26877,0.152084,0.0819987,0.0429981
0.00334,0.269323,0.152526,0.0822828,0.0431627
0.00335,0.269882,0.152972,0.0825696,0.0433288
0.00336,0.270446,0.153422,0.0828589,0.0434964
0.00337,0.271015,0.153876,0.0831509,0.0436655
0.00338,0.271589,0.154334,0.0834456,0.0438362
0.00339,0.272169,0.154797,0.0837429,0.0440085
0.0034,0.272754,0.155263,0.0840428,0.0441823
0.00341,0.273344,0.155733,0.0843455,0.0443577
0.00342,0.27394,0.156208,0.0846508,0.0445347
0.00343,0.274541,0.156687,0.0849589,0.0447133
0.00344,0.275148,0.157169,0.0852697,0.0448935
0.00345,0.27576,0.157656,0.0855832,0.0450753
0.00346,0.276377,0.158148,0.0858995,0.0452588
0.00347,0.277,0.158643,0.0862186,0.0454438
0.00348,0.277629,0.159143,0.0865405,0.0456306
0.00349,0.278262,0.159647,0.0868652,0.0458189
0.0035,0.278902,0.160155,0.0871927,0.046009
0.00351,0.279547,0.160668,0.0875231,0.0462007
0.00352,0.280198,0.161185,0.0878563,0.0463941
0.00353,0.280854,0.161706,0.0881924,0.0465892
0.00354,0.281516,0.162232,0.0885314,0.046786
0.00355,0.282183,0.162762,0.0888734,0.0469846
0.00356,0.282856,0.163296,0.0892182,0.0471848
0.00357,0.283535,0.163835,0.089566,0.0473868
0.00358,0.284219,0.164378,0.0899167,0.0475906
0.00359,0.284909,0.164926,0.0902704,0.0477961
0.0036,0.285605,0.165478,0.0906271,0.0480033
0.00361,0.286306,0.166035,0.0909868,0.0482124
0.00362,0.287013,0.166597,0.0913496,0.0484233
0.00363,0.287726,0.167163,0.0917154,0.0486359
0.00364,0.288445,0.167733,0.0920842,0.0488504
0.00365,0.289169,0.168308,0.0924561,0.0490667
0.00366,0.2899,0.168888,0.0928311,0.0492848
0.00367,0.290636,0.169472,0.0932092,0.0495048
0.00368,0.291378,0.170061,0.0935904,0.0497266
0.00369,0.292126,0.170655,0.0939748,0.0499503
0.0037,0.292879,0.171253,0.0943624,0.0501759
0.00371,0.293639,0.171856,0.0947531,0.0504034
0.00372,0.294404,0.172464,0.095147,0.0506327
0.00373,0.295176,0.173077,0.0955441,0.050864
0.00374,0.295953,0.173694,0.0959445,0.0510972
0.00375,0.296736,0.174316,0.0963481,0.0513324
0.00376,0.297526,0.174943,0.0967549,0.0515695
0.00377,0.298321,0.175575,0.0971651,0.0518085
0.00378,0.299122,0.176212,0.0975785,0.0520495
0.00379,0.299929,0.176853,0.0979953,0.0522925
0.0038,0.300742,0.1775,0.0984154,0.0525375
0.00381,0.301562,0.178151,0.0988389,0.0527845
0.00382,0.302387,0.178807,0.0992657,0.0530336
0.00383,0.303218,0.179469,0.0996959,0.0532846
0.00384,0.304056,0.180135,0.10013,0.0535377
0.00385,0.304899,0.180806,0.100567,0.0537928
0.00386,0.305749,0.181483,0.101007,0.05405
0.00387,0.306605,0.182164,0.101451,0.0543093
0.00388,0.307466,0.182851,0.101898,0.0545707
0.00389,0.308335,0.183542,0.102349,0.0548342
0.0039,0.309209,0.184239,0.102804,0.0550998
0.00391,0.310089,0.184941,0.103262,0.0553675
0.00392,0.310976,0.185648,0.103723,0.0556373
0.00393,0.311868,0.18636,0.104189,0.0559093
0.00394,0.312767,0.187077,0.104657,0.0561835
0.00395,0.313673,0.1878,0.10513,0.0564599
0.00396,0.314584,0.188528,0.105606,0.0567384
0.00397,0.315502,0.189261,0.106085,0.0570191
0.00398,0.316426,0.189999,0.106569,0.0573021
0.00399,0.317356,0.190743,0.107056,0.0575873
0.004,0.318293,0.191492,0.107546,0.0578747
0.00401,0.319236,0.192246,0.108041,0.0581644
0.00402,0.320185,0.193006,0.108539,0.0584563
0.00403,0.32114,0.193771,0.109041,0.0587505
0.00404,0.322102,0.194542,0.109547,0.0590471
0.00405,0.32307,0.195318,0.110056,0.0593459
0.00406,0.324045,0.196099,0.110569,0.059647
0.00407,0.325026,0.196886,0.111087,0.0599505
0.00408,0.326013,0.197679,0.111608,0.0602564
0.00409,0.327007,0.198477,0.112133,0.0605645
0.0041,0.328007,0.19928,0.112662,0.0608751
0.00411,0.329014,0.200089,0.113195,0.0611881
0.00412,0.330027,0.200904,0.113731,0.0615034
0.00413,0.331046,0.201724,0.114272,0.0618212
0.00414,0.332072,0.20255,0.114817,0.0621414
0.00415,0.333105,0.203382,0.115366,0.0624641
0.00416,0.334143,0.204219,0.115919,0.0627892
0.00417,0.335189,0.205062,0.116475,0.0631168
0.00418,0.336241,0.205911,0.117036,0.0634469
0.00419,0.337299,0.206766,0.117601,0.0637795
0.0042,0.338364,0.207626,0.118171,0.0641147
0.00421,0.339435,0.208492,0.118744,0.0644523
0.00422,0.340513,0.209364,0.119322,0.0647925
0.00423,0.341598,0.210242,0.119903,0.0651353
0.00424,0.342689,0.211125,0.120489,0.0654807
0.00425,0.343787,0.212015,0.121079,0.0658286
0.00426,0.344891,0.21291,0.121674,0.0661792
0.00427,0.346002,0.213812,0.122273,0.0665324
0.00428,0.347119,0.214719,0.122876,0.0668882
0.00429,0.348243,0.215632,0.123483,0.0672467
0.0043,0.349374,0.216551,0.124095,0.0676079
0.00431,0.350511,0.217477,0.124711,0.0679718
0.00432,0.351655,0.218408,0.125331,0.0683384
0.00433,0.352805,0.219346,0.125956,0.0687077
0.00434,0.353962,0.220289,0.126586,0.0690797
0.00435,0.355126,0.221239,0.12722,0.0694545
0.00436,0.356297,0.222195,0.127858,0.0698321
0.00437,0.357474,0.223157,0.128501,0.0702125
0.00438,0.358658,0.224125,0.129148,0.0705957
0.00439,0.359848,0.225099,0.1298,0.0709818
0.0044,0.361046,0.22608,0.130457,0.0713706
0.00441,0.36225,0.227067,0.131118,0.0717624
0.00442,0.36346,0.22806,0.131784,0.072157
0.00443,0.364678,0.22906,0.132455,0.0725545
0.00444,0.365902,0.230066,0.13313,0.072955
0.00445,0.367133,0.231078,0.13381,0.0733584
0.00446,0.368371,0.232097,0.134495,0.0737647
0.00447,0.369615,0.233122,0.135185,0.074174
0.00448,0.370866,0.234154,0.135879,0.0745864
0.00449,0.372124,0.235192,0.136578,0.0750017
0.0045,0.373389,0.236236,0.137282,0.0754201
0.00451,0.374661,0.237287,0.137992,0.0758415
0.00452,0.375939,0.238345,0.138706,0.076266
0.00453,0.377224,0.239409,0.139424,0.0766936
0.00454,0.378516,0.24048,0.140148,0.0771243
0.00455,0.379815,0.241558,0.140877,0.0775582
0.00456,0.38112,0.242642,0.141611,0.0779952
0.00457,0.382433,0.243733,0.14235,0.0784354
0.00458,0.383752,0.24483,0.143095,0.0788788
0.00459,0.385078,0.245935,0.143844,0.0793254
0.0046,0.386411,0.247046,0.144599,0.0797753
0.00461,0.387751,0.248164,0.145358,0.0802284
0.00462,0.389098,0.249289,0.146123,0.0806849
0.00463,0.390451,0.25042,0.146894,0.0811446
0.00464,0.391812,0.251559,0.147669,0.0816077
0.00465,0.393179,0.252704,0.14845,0.0820741
0.00466,0.394553,0.253857,0.149236,0.082544
0.00467,0.395934,0.255016,0.150028,0.0830172
0.00468,0.397322,0.256183,0.150825,0.0834939
0.00469,0.398717,0.257356,0.151628,0.0839741
0.0047,0.400119,0.258537,0.152436,0.0844577
0.00471,0.401528,0.259724,0.15325,0.0849448
0.00472,0.402944,0.260919,0.154069,0.0854355
0.00473,0.404367,0.262121,0.154894,0.0859298
0.00474,0.405796,0.263331,0.155724,0.0864277
0.00475,0.407233,0.264547,0.156561,0.0869291
0.00476,0.408676,0.265771,0.157403,0.0874343
0.00477,0.410127,0.267002,0.15825,0.0879431
0.00478,0.411584,0.26824,0.159104,0.0884556
0.00479,0.413049,0.269486,0.159964,0.0889719
0.0048,0.41452,0.270739,0.160829,0.0894919
0.00481,0.415999,0.272,0.1617,0.0900158
0.00482,0.417484,0.273268,0.162578,0.0905435
0.00483,0.418977,0.274544,0.163461,0.091075
0.00484,0.420476,0.275827,0.164351,0.0916105
0.00485,0.421983,0.277118,0.165246,0.0921498
0.00486,0.423496,0.278417,0.166148,0.0926932
0.00487,0.425017,0.279723,0.167056,0.0932406
0.00488,0.426544,0.281037,0.167971,0.093792
0.00489,0.428079,0.282359,0.168891,0.0943474
0.0049,0.429621,0.283688,0.169818,0.094907
0.00491,0.431169,0.285026,0.170752,0.0954708
0.00492,0.432725,0.286371,0.171692,0.0960387
0.00493,0.434288,0.287724,0.172639,0.0966109
0.00494,0.435858,0.289085,0.173592,0.0971874
0.00495,0.437436,0.290455,0.174552,0.0977682
0.00496,0.43902,0.291832,0.175518,0.0983533
0.00497,0.440611,0.293217,0.176491,0.0989429
0.00498,0.44221,0.294611,0.177472,0.0995369
0.00499,0.443815,0.296013,0.178459,0.100135
0.005,0.445428,0.297423,0.179453,0.100738
0.00501,0.447048,0.298841,0.180454,0.101346
0.00502,0.448675,0.300268,0.181462,0.101958
0.00503,0.45031,0.301703,0.182477,0.102575
0.00504,0.451951,0.303147,0.1835,0.103197
0.00505,0.4536,0.304599,0.18453,0.103824
0.00506,0.455256,0.30606,0.185567,0.104455
0.00507,0.456919,0.307529,0.186612,0.105092
0.00508,0.45859,0.309007,0.187665,0.105733
0.00509,0.460267,0.310494,0.188725,0.10638
0.0051,0.461952,0.31199,0.189793,0.107031
0.00511,0.463644,0.313495,0.190868,0.107688
0.00512,0.465344,0.315008,0.191952,0.10835
0.00513,0.467051,0.316531,0.193043,0.109017
0.00514,0.468765,0.318063,0.194143,0.10969
0.00515,0.470486,0.319604,0.195251,0.110369
0.00516,0.472215,0.321154,0.196367,0.111053
0.00517,0.473951,0.322714,0.197491,0.111742
0.00518,0.475695,0.324282,0.198625,0.112438
0.00519,0.477446,0.325861,0.199766,0.113139
0.0052,0.479204,0.327449,0.200917,0.113846
0.00521,0.48097,0.329046,0.202076,0.114559
0.00522,0.482743,0.330654,0.203245,0.115279
0.00523,0.484524,0.332271,0.204422,0.116004
0.00524,0.486313,0.333898,0.205609,0.116736
0.00525,0.488108,0.335535,0.206806,0.117475
0.00526,0.489912,0.337182,0.208012,0.11822
0.00527,0.491723,0.33884,0.209228,0.118972
0.00528,0.493541,0.340508,0.210453,0.119731
0.00529,0.495368,0.342186,0.211689,0.120497
0.0053,0.497202,0.343874,0.212936,0.121271
0.00531,0.499043,0.345574,0.214192,0.122051
0.00532,0.500893,0.347284,0.21546,0.12284
0.00533,0.50275,0.349005,0.216738,0.123636
0.00534,0.504615,0.350737,0.218028,0.12444
0.00535,0.506487,0.352481,0.219329,0.125252
0.00536,0.508368,0.354235,0.220641,0.126073
0.00537,0.510256,0.356001,0.221966,0.126903
0.00538,0.512153,0.357779,0.223302,0.127741
0.00539,0.514057,0.359569,0.224652,0.128589
0.0054,0.51597,0.36137,0.226014,0.129446
0.00541,0.51789,0.363184,0.227389,0.130314
0.00542,0.519819,0.36501,0.228778,0.131191
0.00543,0.521756,0.366848,0.23018,0.132079
0.00544,0.523701,0.368699,0.231597,0.132978
0.00545,0.525654,0.370563,0.233029,0.133889
0.00546,0.527616,0.37244,0.234476,0.134812
0.00547,0.529586,0.374331,0.235939,0.135747
0.00548,0.531565,0.376235,0.237418,0.136696
0.00549,0.533552,0.378153,0.238913,0.137659
0.0055,0.535548,0.380085,0.240427,0.138636
0.00551,0.537552,0.382032,0.241959,0.139628
0.00552,0.539566,0.383993,0.243509,0.140638
0.00553,0.541588,0.385969,0.24508,0.141664
0.00554,0.543619,0.387961,0.246671,0.142709
0.00555,0.545659,0.389968,0.248284,0.143774
0.00556,0.547708,0.391992,0.24992,0.144861
0.00557,0.549767,0.394032,0.25158,0.145971
0.00558,0.551835,0.396089,0.253266,0.147106
0.00559,0.553912,0.398164,0.254978,0.148268
0.0056,0.555999,0.400222,0.25672,0.149461
0.00561,0.558095,0.402346,0.25848,0.150687
0.00562,0.560202,0.404497,0.26029,0.15195
0.00563,0.562318,0.406648,0.262136,0.153255
0.00564,0.564445,0.408818,0.263996,0.154606
0.00565,0.566582,0.411009,0.26593,0.15601
0.00566,0.568729,0.413135,0.267885,0.157475
0.00567,0.570887,0.415422,0.269906,0.159011
0.00568,0.573058,0.41771,0.271973,0.160628
0.00569,0.575244,0.419999,0.274098,0.162342
0.0057,0.577445,0.422309,0.276288,0.164168
0.00571,0.579659,0.424645,0.278551,0.166139
0.00572,0.581886,0.426882,0.28089,0.168276
0.00573,0.584128,0.429366,0.283333,0.170625
0.00574,0.586382,0.431818,0.285878,0.173233
0.00575,0.58865,0.434279,0.288543,0.176168
0.00576,0.590932,0.436619,0.29135,0.179513
0.00577,0.593228,0.43925,0.294322,0.183368
0.00578,0.595537,0.441853,0.297441,0.187837
0.00579,0.597861,0.444465,0.300873,0.193008
0.0058,0.600198,0.446976,0.304557,0.198906
0.00581,0.60251,0.449794,0.308605,0.205542
0.00582,0.604924,0.452587,0.312999,0.212876
0.00583,0.607169,0.455346,0.31801,0.220641
0.00584,0.609691,0.458214,0.323616,0.228609
0.00585,0.612085,0.461091,0.33001,0.236644
0.00586,0.614453,0.464162,0.33742,0.244717
0.00587,0.616854,0.467206,0.345943,0.252836
0.00588,0.619309,0.470397,0.355692,0.261012
0.00589,0.621886,0.473541,0.366602,0.269234
0.0059,0.624267,0.476958,0.378716,0.277497
0.00591,0.62686,0.480386,0.391859,0.285747
0.00592,0.629421,0.483803,0.405567,0.294138
0.00593,0.631774,0.487507,0.419434,0.302548
0.00594,0.634468,0.491435,0.433358,0.310953
0.00595,0.637125,0.495392,0.447158,0.319359
0.00596,0.639727,0.499662,0.461006,0.327907
0.00597,0.642342,0.503879,0.474734,0.336514
0.00598,0.644737,0.508686,0.488461,0.345126
0.00599,0.647488,0.513633,0.502063,0.353728
0.006,0.650269,0.518916,0.515645,0.362472
0.00601,0.652914,0.524475,0.529148,0.371187
0.00602,0.655662,0.530664,0.542661,0.379957
0.00603,0.658362,0.537473,0.556118,0.388768
0.00604,0.661179,0.544933,0.569424,0.397626
0.00605,0.663684,0.553264,0.582846,0.406493
0.00606,0.666708,0.562441,0.596196,0.415496
0.00607,0.669583,0.572814,0.609481,0.424723
0.00608,0.672209,0.584502,0.622685,0.433792
0.00609,0.675167,0.597554,0.635706,0.442995
0.0061,0.678066,0.612112,0.648941,0.452411
0.00611,0.680953,0.627969,0.662085,0.461779
0.00612,0.683991,0.644977,0.675118,0.471165
0.00613,0.687097,0.663008,0.688217,0.480635
0.00614,0.690076,0.681603,0.701412,0.490255
0.00615,0.6932,0.700359,0.714438,0.499677
0.00616,0.696352,0.718953,0.727294,0.509148
0.00617,0.699561,0.737273,0.74053,0.518726
0.00618,0.702731,0.755237,0.753629,0.52854
0.00619,0.706077,0.772961,0.766658,0.538469
0.0062,0.709229,0.790407,0.779467,0.548329
0.00621,0.71269,0.80767,0.792578,0.558164
0.00622,0.716194,0.824877,0.805582,0.567715
0.00623,0.71978,0.841891,0.818807,0.577422
0.00624,0.723731,0.858882,0.832081,0.587129
0.00625,0.727665,0.876001,0.845339,0.596901
0.00626,0.731712,0.893166,0.858861,0.606941
0.00627,0.735941,0.91069,0.872618,0.617026
0.00628,0.740508,0.928597,0.886609,0.627237
0.00629,0.7453,0.946923,0.900952,0.637458
0.0063,0.750484,0.965903,0.915665,0.647554
0.00631,0.75645,0.985841,0.930767,0.657651
0.00632,0.762774,1.00694,0.946909,0.667561
0.00633,0.769993,1.02943,0.963898,0.677405
0.00634,0.778349,1.0536,0.982394,0.68751
0.00635,0.843516,1.07894,1.00294,0.697643
0.00636,0.922282,1.1039,1.02559,0.708257
0.00637,0.975605,1.12437,1.05144,0.71871
0.00638,1.01272,1.13533,1.08029,0.729119
0.00639,1.03781,1.13768,1.10852,0.739098
0.0064,1.05762,1.1375,1.12554,0.749495
0.00641,1.10974,,1.12772,0.759384
0.00642,1.1225,,,0.769067
0.00643,1.17168,,,0.778357
0.00644,1.205,,,0.788213
0.00645,1.22335,,,0.798765
0.00646,1.22701,,,0.809379
0.00647,1.23041,,,0.819776
0.00648,1.2331,,,0.830217
0.00649,1.23532,,,0.840598
0.0065,1.25562,,,0.851037
0.00651,1.2569,,,0.861099
0.00652,1.25691,,,0.870419
0.00653,1.2585,,,0.879874
0.00654,1.2594,,,0.890089
0.00655,1.26257,,,0.900849
0.00656,1.26523,,,0.911106
0.00657,1.2671,,,0.92158
0.00658,1.26673,,,0.931708
0.00659,1.26801,,,0.942058
0.0066,1.26749,,,0.952425
0.00661,1.26719,,,0.963663
0.00662,1.2669,,,0.975066
0.00663,1.26665,,,0.986883
0.00664,1.26808,,,0.999451
0.00665,1.26929,,,1.01097
0.00666,1.26987,,,1.0232
0.00667,1.27047,,,1.03636
0.00668,1.27109,,,1.04842
0.00669,1.27151,,,1.06226
0.0067,1.27115,,,1.07718
0.00671,1.27079,,,1.09319
0.00672,1.27057,,,1.11145
0.00673,1.27045,,,1.13019
0.00674,1.27042,,,1.15208
0.00675,1.27047,,,1.17859
0.00676,1.27059,,,1.21073
0.00677,1.27063,,,1.246
0.00678,1.27069,,,1.26625
0.00679,1.27422,,,
0.0068,1.27639,,,
0.00681,1.27819,,,
0.00682,1.27801,,,
0.00683,1.27784,,,
0.00684,1.27906,,,
0.00685,1.28012,,,
0.00686,1.28096,,,
0.00687,1.28141,,,
0.00688,1.28181,,,
0.00689,1.28204,,,
0.0069,1.28232,,,
0.00691,1.28245,,,
0.00692,1.28278,,,
0.00693,1.28295,,,
0.00694,1.28318,,,
0.00695,1.28352,,,
0.00696,1.28373,,,
0.00697,1.28403,,,
0.00698,1.28427,,,
0.00699,1.28451,,,
0.007,1.28455,,,
0.00701,1.28833,,,
0.00702,1.29114,,,
0.00703,1.29301,,,
0.00704,1.2944,,,
0.00705,1.29543,,,
0.00706,1.29623,,,
0.00707,1.29686,,,
0.00708,1.29739,,,
0.00709,1.29788,,,
0.0071,1.29823,,,
0.00711,1.29862,,,
0.00712,1.31388,,,
0.00713,1.31336,,,
0.00714,1.31302,,,
0.00715,1.31997,,,
0.00716,1.3242,,,
0.00717,1.32703,,,
0.00718,1.32623,,,
0.00719,1.32589,,,
0.0072,1.32571,,,
0.00721,1.32551,,,
0.00722,1.32524,,,
0.00723,1.32482,,,
0.00724,1.32451,,,
0.00725,1.32434,,,
0.00726,1.32418,,,
0.00727,1.32407,,,
0.00728,1.33498,,,
0.00729,1.34097,,,
0.0073,,,,
0.00731,,,,
0.00732,,,,
0.00733,,,,
0.00734,,,,
0.00735,,,,
0.00736,,,,
0.00737,,,,
0.00738,,,,
0.00739,,,,
0.0074,,,,
0.00741,,,,
0.00742,,,,
0.00743,,,,
0.00744,,,,
0.00745,,,,
0.00746,,,,
0.00747,,,,
0.00748,,,,
0.00749,,,,
0.0075,,,,
0.00751,,,,
0.00752,,,,
0.00753,,,,
0.00754,,,,
0.00755,,,,
0.00756,,,,
0.00757,,,,
0.00758,,,,
0.00759,,,,
0.0076,,,,
0.00761,,,,
0.00762,,,,
0.00763,,,,
0.00764,,,,
0.00765,,,,
0.00766,,,,
0.00767,,,,
0.00768,,,,
0.00769,,,,
0.0077,,,,
0.00771,,,,
0.00772,,,,
0.00773,,,,
0.00774,,,,
0.00775,,,,
0.00776,,,,
0.00777,,,,
0.00778,,,,
0.00779,,,,
0.0078,,,,
0.00781,,,,
0.00782,,,,
0.00783,,,,
0.00784,,,,
0.00785,,,,
0.00786,,,,
0.00787,,,,
0.00788,,,,
0.00789,,,,
0.0079,,,,
0.00791,,,,
0.00792,,,,
0.00793,,,,
0.00794,,,,
0.00795,,,,
0.00796,,,,
0.00797,,,,
0.00798,,,,
0.00799,,,,
0.008,,,,
0.00801,,,,
0.00802,,,,
0.00803,,,,
0.00804,,,,
0.00805,,,,
0.00806,,,,
0.00807,,,,
0.00808,,,,
0.00809,,,,
0.0081,,,,
0.00811,,,,
0.00812,,,,
0.00813,,,,
0.00814,,,,
0.00815,,,,
0.00816,,,,
0.00817,,,,
0.00818,,,,
0.00819,,,,
0.0082,,,,
0.00821,,,,
0.00822,,,,
0.00823,,,,
0.00824,,,,
0.00825,,,,
0.00826,,,,
0.00827,,,,
0.00828,,,,
0.00829,,,,
0.0083,,,,
0.00831,,,,
0.00832,,,,
0.00833,,,,
0.00834,,,,
0.00835,,,,
0.00836,,,,
0.00837,,,,
0.00838,,,,
0.00839,,,,
0.0084,,,,
0.00841,,,,
0.00842,,,,
0.00843,,,,
0.00844,,,,
0.00845,,,,
0.00846,,,,
0.00847,,,,
0.00848,,,,
0.00849,,,,
0.0085,,,,
0.00851,,,,
0.00852,,,,
0.00853,,,,
0.00854,,,,
0.00855,,,,
0.00856,,,,
0.00857,,,,
0.00858,,,,
0.00859,,,,
0.0086,,,,
0.00861,,,,
0.00862,,,,
0.00863,,,,
0.00864,,,,
0.00865,,,,
0.00866,,,,
0.00867,,,,
0.00868,,,,
0.00869,,,,
0.0087,,,,
0.00871,,,,
0.00872,,,,
0.00873,,,,
0.00874,,,,
0.00875,,,,
0.00876,,,,
0.00877,,,,
0.00878,,,,
0.00879,,,,
0.0088,,,,


==> tension_crack_study_one.csv <==
Loading,tension_2h_1,tension_2h_2,tension_2h_3,tension_2h_4,tension_2h_5,tension_2h_6
0,0.1188,0.1188,0.1188,0.1188,0.1188,0.1188
1E-05,0.1188,0.1188,0.1188,0.1188,0.1188,0.1188
2E-05,0.1188,0.1188,0.1188,0.1188,0.1188,0.1188
3E-05,0.118799,0.118799,0.118799,0.118799,0.118799,0.118799
4E-05,0.118798,0.118798,0.118798,0.118798,0.118798,0.118798
5E-05,0.118797,0.118797,0.118797,0.118797,0.118797,0.118797
6E-05,0.118796,0.118796,0.118796,0.118796,0.118796,0.118796
7E-05,0.118795,0.118795,0.118795,0.118795,0.118795,0.118795
8E-05,0.118793,0.118793,0.118793,0.118793,0.118793,0.118793
9E-05,0.118791,0.118791,0.118791,0.118791,0.118791,0.118791
0.0001,0.118789,0.118789,0.118789,0.118789,0.118789,0.118789
0.00011,0.118787,0.118787,0.118787,0.118787,0.118787,0.118787
0.00012,0.118785,0.118785,0.118785,0.118785,0.118785,0.118785
0.00013,0.118782,0.118782,0.118782,0.118782,0.118782,0.118782
0.00014,0.118779,0.118779,0.118779,0.118779,0.118779,0.118779
0.00015,0.118776,0.118776,0.118776,0.118776,0.118776,0.118776
0.00016,0.118773,0.118773,0.118773,0.118773,0.118773,0.118773
0.00017,0.118769,0.118769,0.11877,0.11877,0.11877,0.11877
0.00018,0.118766,0.118766,0.118766,0.118766,0.118766,0.118766
0.00019,0.118762,0.118762,0.118762,0.118762,0.118762,0.118762
0.0002,0.118758,0.118758,0.118758,0.118758,0.118758,0.118758
0.00021,0.118754,0.118754,0.118754,0.118754,0.118754,0.118754
0.00022,0.118749,0.118749,0.118749,0.118749,0.118749,0.118749
0.00023,0.118745,0.118745,0.118745,0.118745,0.118745,0.118745
0.00024,0.11874,0.11874,0.11874,0.11874,0.11874,0.11874
0.00025,0.118735,0.118735,0.118735,0.118735,0.118735,0.118735
0.00026,0.11873,0.11873,0.11873,0.11873,0.11873,0.11873
0.00027,0.118724,0.118725,0.118725,0.118725,0.118725,0.118725
0.00028,0.118719,0.118719,0.118719,0.118719,0.118719,0.118719
0.00029,0.118713,0.118713,0.118714,0.118714,0.118714,0.118714
0.0003,0.118707,0.118708,0.118708,0.118708,0.118708,0.118708
0.00031,0.118701,0.118702,0.118702,0.118702,0.118702,0.118702
0.00032,0.118695,0.118696,0.118696,0.118696,0.118696,0.118696
0.00033,0.118689,0.118689,0.118689,0.11869,0.11869,0.11869
0.00034,0.118682,0.118683,0.118683,0.118683,0.118683,0.118683
0.00035,0.118676,0.118676,0.118676,0.118677,0.118677,0.118677
0.00036,0.118669,0.11867,0.11867,0.11867,0.11867,0.11867
0.00037,0.118662,0.118663,0.118663,0.118663,0.118663,0.118663
0.00038,0.118655,0.118656,0.118656,0.118656,0.118656,0.118656
0.00039,0.118648,0.118649,0.118649,0.118649,0.118649,0.118649
0.0004,0.118641,0.118641,0.118642,0.118642,0.118642,0.118642
0.00041,0.118633,0.118634,0.118634,0.118634,0.118635,0.118635
0.00042,0.118626,0.118627,0.118627,0.118627,0.118627,0.118627
0.00043,0.118618,0.118619,0.118619,0.118619,0.11862,0.11862
0.00044,0.118611,0.118611,0.118612,0.118612,0.118612,0.118612
0.00045,0.118603,0.118603,0.118604,0.118604,0.118604,0.118604
0.00046,0.118595,0.118596,0.118596,0.118596,0.118596,0.118596
0.00047,0.118587,0.118588,0.118588,0.118588,0.118588,0.118588
0.00048,0.118579,0.11858,0.11858,0.11858,0.11858,0.11858
0.00049,0.118571,0.118571,0.118572,0.118572,0.118572,0.118572
0.0005,0.118563,0.118563,0.118564,0.118564,0.118564,0.118564
0.00051,0.118554,0.118555,0.118555,0.118556,0.118556,0.118556
0.00052,0.118546,0.118547,0.118547,0.118547,0.118547,0.118548
0.00053,0.118538,0.118538,0.118539,0.118539,0.118539,0.118539
0.00054,0.118529,0.11853,0.11853,0.118531,0.118531,0.118531
0.00055,0.118521,0.118521,0.118522,0.118522,0.118522,0.118522
0.00056,0.118512,0.118513,0.118513,0.118514,0.118514,0.118514
0.00057,0.118504,0.118504,0.118505,0.118505,0.118505,0.118505
0.00058,0.118495,0.118496,0.118496,0.118497,0.118497,0.118497
0.00059,0.118486,0.118487,0.118488,0.118488,0.118488,0.118488
0.0006,0.118478,0.118479,0.118479,0.11848,0.11848,0.11848
0.00061,0.118469,0.11847,0.118471,0.118471,0.118471,0.118471
0.00062,0.118461,0.118462,0.118462,0.118463,0.118463,0.118463
0.00063,0.118452,0.118453,0.118454,0.118454,0.118454,0.118454
0.00064,0.118443,0.118445,0.118445,0.118446,0.118446,0.118446
0.00065,0.118435,0.118436,0.118437,0.118437,0.118437,0.118437
0.00066,0.118426,0.118428,0.118428,0.118429,0.118429,0.118429
0.00067,0.118418,0.118419,0.11842,0.11842,0.11842,0.11842
0.00068,0.11841,0.118411,0.118411,0.118412,0.118412,0.118412
0.00069,0.118401,0.118402,0.118403,0.118404,0.118404,0.118404
0.0007,0.118393,0.118394,0.118395,0.118395,0.118396,0.118396
0.00071,0.118385,0.118386,0.118387,0.118387,0.118387,0.118388
0.00072,0.118377,0.118378,0.118379,0.118379,0.118379,0.118379
0.00073,0.118369,0.11837,0.118371,0.118371,0.118371,0.118371
0.00074,0.118361,0.118362,0.118363,0.118363,0.118363,0.118364
0.00075,0.118353,0.118354,0.118355,0.118356,0.118356,0.118356
0.00076,0.118345,0.118347,0.118347,0.118348,0.118348,0.118348
0.00077,0.118338,0.118339,0.11834,0.11834,0.118341,0.118341
0.00078,0.11833,0.118332,0.118332,0.118333,0.118333,0.118333
0.00079,0.118323,0.118324,0.118325,0.118326,0.118326,0.118326
0.0008,0.118316,0.118317,0.118318,0.118319,0.118319,0.118319
0.00081,0.118309,0.11831,0.118311,0.118312,0.118312,0.118312
0.00082,0.118302,0.118304,0.118304,0.118305,0.118305,0.118305
0.00083,0.118296,0.118297,0.118298,0.118298,0.118299,0.118299
0.00084,0.118289,0.118291,0.118291,0.118292,0.118292,0.118292
0.00085,0.118283,0.118284,0.118285,0.118286,0.118286,0.118286
0.00086,0.118277,0.118278,0.118279,0.11828,0.11828,0.11828
0.00087,0.118271,0.118273,0.118273,0.118274,0.118274,0.118274
0.00088,0.118265,0.118267,0.118268,0.118268,0.118269,0.118269
0.00089,0.11826,0.118262,0.118263,0.118263,0.118263,0.118264
0.0009,0.118255,0.118257,0.118258,0.118258,0.118258,0.118258
0.00091,0.11825,0.118252,0.118253,0.118253,0.118254,0.118254
0.00092,0.118246,0.118247,0.118248,0.118249,0.118249,0.118249
0.00093,0.118241,0.118243,0.118244,0.118244,0.118245,0.118245
0.00094,0.118237,0.118239,0.11824,0.118241,0.118241,0.118241
0.00095,0.118234,0.118235,0.118236,0.118237,0.118237,0.118237
0.00096,0.11823,0.118232,0.118233,0.118234,0.118234,0.118234
0.00097,0.118227,0.118229,0.11823,0.11823,0.118231,0.118231
0.00098,0.118225,0.118226,0.118227,0.118228,0.118228,0.118228
0.00099,0.118222,0.118224,0.118225,0.118225,0.118226,0.118226
0.001,0.11822,0.118222,0.118223,0.118223,0.118224,0.118224
0.00101,0.11822,0.118222,0.118223,0.118223,0.118224,0.118224
0.00102,0.11822,0.118222,0.118223,0.118223,0.118224,0.118224
0.00103,0.11822,0.118222,0.118223,0.118223,0.118224,0.118224
0.00104,0.11822,0.118221,0.118222,0.118223,0.118223,0.118223
0.00105,0.118219,0.118221,0.118222,0.118222,0.118223,0.118223
0.00106,0.118219,0.118221,0.118222,0.118223,0.118223,0.118223
0.00107,0.118219,0.118221,0.118222,0.118222,0.118222,0.118223
0.00108,0.118219,0.11822,0.118221,0.118222,0.118222,0.118222
0.00109,0.118219,0.118221,0.118221,0.118222,0.118223,0.118223
0.0011,0.118219,0.118221,0.118222,0.118222,0.118222,0.118223
0.00111,0.118219,0.118221,0.118222,0.118222,0.118222,0.118223
0.00112,0.11822,0.118221,0.118222,0.118223,0.118223,0.118223
0.00113,0.118221,0.118222,0.118223,0.118223,0.118224,0.118224
0.00114,0.118222,0.118223,0.118224,0.118224,0.118225,0.118225
0.00115,0.118223,0.118225,0.118225,0.118226,0.118226,0.118226
0.00116,0.118225,0.118227,0.118227,0.118228,0.118228,0.118228
0.00117,0.118228,0.118229,0.11823,0.11823,0.118231,0.118231
0.00118,0.11823,0.118232,0.118232,0.118233,0.118233,0.118233
0.00119,0.118233,0.118235,0.118236,0.118236,0.118237,0.118237
0.0012,0.118237,0.118239,0.118239,0.11824,0.11824,0.11824
0.00121,0.118241,0.118243,0.118244,0.118244,0.118244,0.118244
0.00122,0.118246,0.118247,0.118248,0.118249,0.118249,0.118249
0.00123,0.118251,0.118252,0.118253,0.118253,0.118254,0.118254
0.00124,0.118256,0.118258,0.118259,0.118259,0.118259,0.118259
0.00125,0.118262,0.118264,0.118265,0.118265,0.118265,0.118265
0.00126,0.118269,0.118271,0.118271,0.118272,0.118272,0.118272
0.00127,0.118276,0.118278,0.118278,0.118279,0.118279,0.118279
0.00128,0.118284,0.118285,0.118286,0.118286,0.118287,0.118287
0.00129,0.118292,0.118293,0.118294,0.118295,0.118295,0.118295
0.0013,0.118301,0.118302,0.118303,0.118303,0.118303,0.118304
0.00131,0.11831,0.118312,0.118312,0.118313,0.118313,0.118313
0.00132,0.11832,0.118321,0.118322,0.118322,0.118323,0.118323
0.00133,0.118331,0.118332,0.118333,0.118333,0.118333,0.118333
0.00134,0.118342,0.118343,0.118344,0.118344,0.118344,0.118344
0.00135,0.118354,0.118355,0.118355,0.118356,0.118356,0.118356
0.00136,0.118366,0.118367,0.118368,0.118368,0.118368,0.118368
0.00137,0.118379,0.11838,0.118381,0.118381,0.118381,0.118381
0.00138,0.118393,0.118394,0.118394,0.118395,0.118395,0.118395
0.00139,0.118408,0.118408,0.118409,0.118409,0.118409,0.118409
0.0014,0.118423,0.118423,0.118424,0.118424,0.118424,0.118424
0.00141,0.118438,0.118439,0.118439,0.11844,0.11844,0.11844
0.00142,0.118455,0.118456,0.118456,0.118456,0.118456,0.118456
0.00143,0.118472,0.118473,0.118473,0.118473,0.118473,0.118473
0.00144,0.11849,0.118491,0.118491,0.118491,0.118491,0.118491
0.00145,0.118509,0.118509,0.118509,0.118509,0.118509,0.118509
0.00146,0.118528,0.118529,0.118529,0.118529,0.118529,0.118529
0.00147,0.118548,0.118549,0.118549,0.118549,0.118549,0.118549
0.00148,0.118569,0.11857,0.11857,0.11857,0.11857,0.11857
0.00149,0.118591,0.118591,0.118591,0.118591,0.118591,0.118591
0.0015,0.118614,0.118614,0.118614,0.118614,0.118614,0.118614
0.00151,0.118637,0.118637,0.118637,0.118637,0.118637,0.118637
0.00152,0.118661,0.118661,0.118661,0.118661,0.118661,0.118661
0.00153,0.118686,0.118686,0.118686,0.118686,0.118686,0.118686
0.00154,0.118712,0.118712,0.118712,0.118712,0.118712,0.118711
0.00155,0.118739,0.118739,0.118739,0.118738,0.118738,0.118738
0.00156,0.118767,0.118767,0.118766,0.118766,0.118766,0.118766
0.00157,0.118796,0.118795,0.118794,0.118794,0.118794,0.118794
0.00158,0.118825,0.118824,0.118824,0.118824,0.118823,0.118823
0.00159,0.118855,0.118855,0.118854,0.118854,0.118854,0.118853
0.0016,0.118887,0.118886,0.118885,0.118885,0.118885,0.118884
0.00161,0.118919,0.118918,0.118917,0.118917,0.118917,0.118917
0.00162,0.118952,0.118951,0.118951,0.11895,0.11895,0.11895
0.00163,0.118987,0.118986,0.118985,0.118984,0.118984,0.118984
0.00164,0.119022,0.119021,0.11902,0.119019,0.119019,0.119019
0.00165,0.119058,0.119057,0.119056,0.119055,0.119055,0.119054
0.00166,0.119096,0.119094,0.119093,0.119092,0.119092,0.119091
0.00167,0.119134,0.119132,0.119131,0.11913,0.11913,0.119129
0.00168,0.119173,0.119171,0.11917,0.119169,0.119169,0.119169
0.00169,0.119214,0.119212,0.11921,0.119209,0.119209,0.119209
0.0017,0.119255,0.119253,0.119251,0.119251,0.11925,0.11925
0.00171,0.119298,0.119295,0.119294,0.119293,0.119292,0.119292
0.00172,0.119341,0.119339,0.119337,0.119336,0.119336,0.119335
0.00173,0.119386,0.119384,0.119382,0.119381,0.11938,0.11938
0.00174,0.119432,0.119429,0.119428,0.119426,0.119426,0.119425
0.00175,0.119479,0.119476,0.119474,0.119473,0.119473,0.119472
0.00176,0.119528,0.119524,0.119522,0.119521,0.119521,0.11952
0.00177,0.119577,0.119574,0.119572,0.11957,0.11957,0.119569
0.00178,0.119628,0.119624,0.119622,0.119621,0.11962,0.119619
0.00179,0.119679,0.119676,0.119673,0.119672,0.119671,0.119671
0.0018,0.119732,0.119729,0.119726,0.119725,0.119724,0.119723
0.00181,0.119787,0.119783,0.11978,0.119779,0.119778,0.119777
0.00182,0.119842,0.119838,0.119835,0.119834,0.119833,0.119832
0.00183,0.119899,0.119895,0.119892,0.11989,0.119889,0.119889
0.00184,0.119957,0.119953,0.11995,0.119948,0.119947,0.119946
0.00185,0.120017,0.120012,0.120009,0.120007,0.120006,0.120005
0.00186,0.120077,0.120072,0.120069,0.120067,0.120066,0.120065
0.00187,0.120139,0.120134,0.120131,0.120129,0.120128,0.120127
0.00188,0.120203,0.120197,0.120194,0.120192,0.120191,0.12019
0.00189,0.120267,0.120262,0.120258,0.120256,0.120255,0.120254
0.0019,0.120333,0.120328,0.120324,0.120322,0.12032,0.12032
0.00191,0.120401,0.120395,0.120391,0.120389,0.120387,0.120387
0.00192,0.12047,0.120463,0.120459,0.120457,0.120456,0.120455
0.00193,0.12054,0.120533,0.120529,0.120527,0.120525,0.120525
0.00194,0.120612,0.120605,0.1206,0.120598,0.120597,0.120596
0.00195,0.120685,0.120678,0.120673,0.120671,0.120669,0.120668
0.00196,0.120759,0.120752,0.120747,0.120745,0.120743,0.120742
0.00197,0.120835,0.120828,0.120823,0.12082,0.120819,0.120818
0.00198,0.120913,0.120905,0.1209,0.120897,0.120896,0.120895
0.00199,0.120992,0.120984,0.120979,0.120976,0.120974,0.120973
0.002,0.121073,0.121064,0.121059,0.121056,0.121054,0.121053
0.00201,0.121155,0.121146,0.121141,0.121138,0.121136,0.121135
0.00202,0.121239,0.12123,0.121224,0.121221,0.121219,0.121218
0.00203,0.121324,0.121315,0.121309,0.121306,0.121304,0.121303
0.00204,0.121411,0.121401,0.121395,0.121392,0.12139,0.121389
0.00205,0.121499,0.12149,0.121483,0.12148,0.121478,0.121477
0.00206,0.121589,0.121579,0.121573,0.121569,0.121567,0.121566
0.00207,0.121681,0.121671,0.121664,0.12166,0.121658,0.121657
0.00208,0.121774,0.121764,0.121757,0.121753,0.121751,0.12175
0.00209,0.12187,0.121859,0.121852,0.121848,0.121846,0.121844
0.0021,0.121966,0.121955,0.121948,0.121944,0.121942,0.12194
0.00211,0.122065,0.122053,0.122046,0.122041,0.122039,0.122038
0.00212,0.122165,0.122153,0.122145,0.122141,0.122139,0.122137
0.00213,0.122267,0.122255,0.122247,0.122242,0.12224,0.122238
0.00214,0.12237,0.122358,0.12235,0.122345,0.122343,0.122341
0.00215,0.122476,0.122463,0.122455,0.12245,0.122448,0.122446
0.00216,0.122583,0.12257,0.122561,0.122556,0.122554,0.122552
0.00217,0.122692,0.122678,0.12267,0.122665,0.122662,0.12266
0.00218,0.122803,0.122789,0.12278,0.122775,0.122772,0.12277
0.00219,0.122916,0.122901,0.122892,0.122887,0.122884,0.122882
0.0022,0.12303,0.123015,0.123006,0.123001,0.122998,0.122996
0.00221,0.123146,0.123131,0.123122,0.123116,0.123113,0.123111
0.00222,0.123265,0.123249,0.123239,0.123234,0.123231,0.123229
0.00223,0.123385,0.123369,0.123359,0.123353,0.12335,0.123348
0.00224,0.123507,0.123491,0.12348,0.123474,0.123471,0.123469
0.00225,0.123631,0.123614,0.123604,0.123598,0.123595,0.123592
0.00226,0.123757,0.12374,0.123729,0.123723,0.12372,0.123717
0.00227,0.123885,0.123867,0.123856,0.12385,0.123847,0.123844
0.00228,0.124015,0.123997,0.123986,0.123979,0.123976,0.123973
0.00229,0.124147,0.124129,0.124117,0.12411,0.124107,0.124104
0.0023,0.124281,0.124262,0.12425,0.124243,0.12424,0.124237
0.00231,0.124417,0.124398,0.124385,0.124378,0.124375,0.124372
0.00232,0.124555,0.124535,0.124523,0.124516,0.124512,0.124509
0.00233,0.124695,0.124675,0.124662,0.124655,0.124651,0.124648
0.00234,0.124837,0.124817,0.124804,0.124796,0.124792,0.12479
0.00235,0.124982,0.124961,0.124947,0.12494,0.124936,0.124933
0.00236,0.125128,0.125107,0.125093,0.125085,0.125081,0.125078
0.00237,0.125277,0.125255,0.125241,0.125233,0.125229,0.125226
0.00238,0.125428,0.125405,0.125391,0.125383,0.125378,0.125375
0.00239,0.125581,0.125558,0.125543,0.125535,0.12553,0.125527
0.0024,0.125736,0.125712,0.125697,0.125689,0.125684,0.125681
0.00241,0.125893,0.125869,0.125854,0.125845,0.125841,0.125838
0.00242,0.126053,0.126028,0.126013,0.126004,0.125999,0.125996
0.00243,0.126215,0.126189,0.126174,0.126165,0.12616,0.126157
0.00244,0.126379,0.126353,0.126337,0.126328,0.126323,0.12632
0.00245,0.126545,0.126519,0.126502,0.126493,0.126488,0.126485
0.00246,0.126714,0.126687,0.12667,0.126661,0.126656,0.126652
0.00247,0.126885,0.126858,0.12684,0.126831,0.126826,0.126822
0.00248,0.127058,0.12703,0.127013,0.127003,0.126998,0.126994
0.00249,0.127234,0.127206,0.127188,0.127177,0.127172,0.127169
0.0025,0.127412,0.127383,0.127365,0.127354,0.127349,0.127345
0.00251,0.127593,0.127563,0.127545,0.127534,0.127528,0.127525
0.00252,0.127776,0.127745,0.127727,0.127716,0.12771,0.127706
0.00253,0.127961,0.12793,0.127911,0.1279,0.127894,0.12789
0.00254,0.128149,0.128117,0.128098,0.128086,0.128081,0.128077
0.00255,0.128339,0.128307,0.128287,0.128275,0.12827,0.128265
0.00256,0.128532,0.128499,0.128479,0.128467,0.128461,0.128457
0.00257,0.128727,0.128694,0.128673,0.128661,0.128655,0.128651
0.00258,0.128925,0.128891,0.12887,0.128858,0.128851,0.128847
0.00259,0.129125,0.129091,0.129069,0.129057,0.12905,0.129046
0.0026,0.129328,0.129293,0.129271,0.129258,0.129252,0.129247
0.00261,0.129533,0.129498,0.129475,0.129462,0.129456,0.129451
0.00262,0.129741,0.129705,0.129682,0.129669,0.129662,0.129658
0.00263,0.129952,0.129915,0.129892,0.129878,0.129872,0.129867
0.00264,0.130165,0.130128,0.130104,0.13009,0.130084,0.130079
0.00265,0.130381,0.130343,0.130319,0.130305,0.130298,0.130293
0.00266,0.1306,0.130561,0.130536,0.130522,0.130515,0.13051
0.00267,0.130821,0.130781,0.130757,0.130742,0.130735,0.13073
0.00268,0.131045,0.131005,0.130979,0.130965,0.130957,0.130952
0.00269,0.131272,0.131231,0.131205,0.13119,0.131183,0.131177
0.0027,0.131501,0.13146,0.131433,0.131418,0.13141,0.131405
0.00271,0.131734,0.131691,0.131664,0.131649,0.131641,0.131636
0.00272,0.131969,0.131925,0.131898,0.131883,0.131875,0.131869
0.00273,0.132207,0.132162,0.132135,0.132119,0.132111,0.132105
0.00274,0.132447,0.132402,0.132374,0.132358,0.13235,0.132344
0.00275,0.132691,0.132645,0.132616,0.1326,0.132592,0.132586
0.00276,0.132937,0.132891,0.132862,0.132845,0.132836,0.13283
0.00277,0.133186,0.133139,0.133109,0.133092,0.133084,0.133078
0.00278,0.133438,0.13339,0.13336,0.133343,0.133334,0.133328
0.00279,0.133693,0.133645,0.133614,0.133596,0.133588,0.133581
0.0028,0.133951,0.133902,0.133871,0.133853,0.133844,0.133837
0.00281,0.134212,0.134162,0.13413,0.134112,0.134103,0.134096
0.00282,0.134476,0.134425,0.134393,0.134374,0.134365,0.134358
0.00283,0.134743,0.134691,0.134658,0.13464,0.13463,0.134623
0.00284,0.135013,0.13496,0.134927,0.134908,0.134898,0.134891
0.00285,0.135286,0.135232,0.135198,0.135179,0.135169,0.135162
0.00286,0.135562,0.135507,0.135473,0.135453,0.135443,0.135436
0.00287,0.135841,0.135785,0.135751,0.135731,0.13572,0.135713
0.00288,0.136123,0.136066,0.136031,0.136011,0.136001,0.135993
0.00289,0.136408,0.136351,0.136315,0.136294,0.136284,0.136276
0.0029,0.136696,0.136638,0.136602,0.136581,0.13657,0.136563
0.00291,0.136988,0.136929,0.136892,0.136871,0.13686,0.136852
0.00292,0.137282,0.137222,0.137185,0.137163,0.137152,0.137145
0.00293,0.13758,0.137519,0.137481,0.137459,0.137448,0.13744
0.00294,0.137881,0.137819,0.137781,0.137759,0.137747,0.137739
0.00295,0.138185,0.138123,0.138084,0.138061,0.13805,0.138041
0.00296,0.138493,0.138429,0.13839,0.138367,0.138355,0.138347
0.00297,0.138804,0.138739,0.138699,0.138675,0.138664,0.138655
0.00298,0.139118,0.139052,0.139011,0.138988,0.138976,0.138967
0.00299,0.139435,0.139368,0.139327,0.139303,0.139291,0.139282
0.003,0.139756,0.139688,0.139646,0.139622,0.139609,0.1396
0.00301,0.140079,0.140011,0.139968,0.139944,0.139931,0.139922
0.00302,0.140407,0.140337,0.140294,0.140269,0.140256,0.140247
0.00303,0.140737,0.140667,0.140623,0.140598,0.140585,0.140576
0.00304,0.141072,0.141,0.140955,0.14093,0.140917,0.140907
0.00305,0.141409,0.141337,0.141291,0.141265,0.141252,0.141242
0.00306,0.14175,0.141676,0.141631,0.141604,0.141591,0.141581
0.00307,0.142094,0.14202,0.141973,0.141946,0.141933,0.141923
0.00308,0.142442,0.142367,0.142319,0.142292,0.142278,0.142268
0.00309,0.142794,0.142717,0.142669,0.142641,0.142627,0.142617
0.0031,0.143148,0.143071,0.143022,0.142994,0.14298,0.14297
0.00311,0.143507,0.143428,0.143379,0.14335,0.143336,0.143326
0.00312,0.143869,0.143789,0.143739,0.14371,0.143696,0.143685
0.00313,0.144234,0.144153,0.144103,0.144073,0.144059,0.144048
0.00314,0.144603,0.144521,0.14447,0.14444,0.144425,0.144415
0.00315,0.144976,0.144893,0.144841,0.144811,0.144796,0.144785
0.00316,0.145352,0.145268,0.145215,0.145185,0.14517,0.145159
0.00317,0.145732,0.145647,0.145594,0.145563,0.145547,0.145536
0.00318,0.146116,0.14603,0.145975,0.145944,0.145928,0.145917
0.00319,0.146503,0.146416,0.146361,0.146329,0.146313,0.146302
0.0032,0.146895,0.146806,0.14675,0.146718,0.146702,0.14669
0.00321,0.147289,0.147199,0.147143,0.14711,0.147094,0.147082
0.00322,0.147688,0.147597,0.14754,0.147507,0.14749,0.147478
0.00323,0.14809,0.147998,0.14794,0.147907,0.14789,0.147878
0.00324,0.148496,0.148403,0.148344,0.14831,0.148293,0.148281
0.00325,0.148906,0.148811,0.148752,0.148718,0.1487,0.148688
0.00326,0.14932,0.149224,0.149164,0.149129,0.149112,0.149099
0.00327,0.149738,0.14964,0.149579,0.149544,0.149526,0.149514
0.00328,0.150159,0.150061,0.149999,0.149963,0.149945,0.149932
0.00329,0.150584,0.150485,0.150422,0.150386,0.150368,0.150355
0.0033,0.151014,0.150913,0.150849,0.150813,0.150794,0.150781
0.00331,0.151447,0.151345,0.15128,0.151244,0.151225,0.151211
0.00332,0.151884,0.15178,0.151716,0.151678,0.151659,0.151646
0.00333,0.152325,0.15222,0.152155,0.152117,0.152097,0.152084
0.00334,0.15277,0.152664,0.152598,0.152559,0.15254,0.152526
0.00335,0.153219,0.153112,0.153044,0.153006,0.152986,0.152972
0.00336,0.153672,0.153564,0.153495,0.153456,0.153436,0.153422
0.00337,0.15413,0.15402,0.153951,0.153911,0.153891,0.153876
0.00338,0.154591,0.154479,0.15441,0.154369,0.154349,0.154334
0.00339,0.155056,0.154943,0.154873,0.154832,0.154811,0.154797
0.0034,0.155526,0.155412,0.15534,0.155299,0.155278,0.155263
0.00341,0.155999,0.155884,0.155811,0.15577,0.155748,0.155733
0.00342,0.156477,0.15636,0.156287,0.156245,0.156223,0.156208
0.00343,0.156959,0.156841,0.156766,0.156724,0.156702,0.156687
0.00344,0.157445,0.157325,0.15725,0.157207,0.157185,0.157169
0.00345,0.157935,0.157814,0.157738,0.157695,0.157672,0.157656
0.00346,0.15843,0.158307,0.158231,0.158186,0.158164,0.158148
0.00347,0.158928,0.158805,0.158727,0.158682,0.158659,0.158643
0.00348,0.159431,0.159306,0.159228,0.159182,0.159159,0.159143
0.00349,0.159939,0.159812,0.159733,0.159687,0.159664,0.159647
0.0035,0.16045,0.160322,0.160242,0.160196,0.160172,0.160155
0.00351,0.160966,0.160837,0.160756,0.160709,0.160685,0.160668
0.00352,0.161487,0.161356,0.161273,0.161226,0.161202,0.161185
0.00353,0.162011,0.161879,0.161796,0.161748,0.161723,0.161706
0.00354,0.162541,0.162407,0.162322,0.162274,0.162249,0.162232
0.00355,0.163074,0.162939,0.162854,0.162805,0.162779,0.162762
0.00356,0.163612,0.163475,0.163389,0.163339,0.163314,0.163296
0.00357,0.164154,0.164016,0.163929,0.163879,0.163853,0.163835
0.00358,0.164701,0.164561,0.164473,0.164423,0.164397,0.164378
0.00359,0.165253,0.165111,0.165022,0.164971,0.164945,0.164926
0.0036,0.165808,0.165666,0.165576,0.165524,0.165497,0.165478
0.00361,0.166369,0.166224,0.166133,0.166081,0.166054,0.166035
0.00362,0.166934,0.166788,0.166696,0.166643,0.166616,0.166597
0.00363,0.167503,0.167356,0.167263,0.167209,0.167182,0.167163
0.00364,0.168078,0.167928,0.167834,0.16778,0.167753,0.167733
0.00365,0.168656,0.168506,0.168411,0.168356,0.168328,0.168308
0.00366,0.16924,0.169087,0.168991,0.168936,0.168908,0.168888
0.00367,0.169828,0.169674,0.169577,0.169521,0.169492,0.169472
0.00368,0.17042,0.170265,0.170167,0.17011,0.170082,0.170061
0.00369,0.171018,0.170861,0.170762,0.170705,0.170675,0.170655
0.0037,0.17162,0.171461,0.171361,0.171304,0.171274,0.171253
0.00371,0.172227,0.172067,0.171965,0.171907,0.171877,0.171856
0.00372,0.172839,0.172677,0.172574,0.172515,0.172485,0.172464
0.00373,0.173455,0.173291,0.173188,0.173129,0.173098,0.173077
0.00374,0.174076,0.173911,0.173806,0.173746,0.173716,0.173694
0.00375,0.174702,0.174535,0.17443,0.174369,0.174338,0.174316
0.00376,0.175333,0.175165,0.175058,0.174997,0.174965,0.174943
0.00377,0.175969,0.175799,0.175691,0.175629,0.175597,0.175575
0.00378,0.17661,0.176438,0.176329,0.176266,0.176234,0.176212
0.00379,0.177255,0.177082,0.176972,0.176908,0.176876,0.176853
0.0038,0.177906,0.17773,0.177619,0.177556,0.177523,0.1775
0.00381,0.178561,0.178384,0.178272,0.178207,0.178174,0.178151
0.00382,0.179221,0.179043,0.178929,0.178864,0.178831,0.178807
0.00383,0.179887,0.179707,0.179592,0.179526,0.179493,0.179469
0.00384,0.180557,0.180375,0.180259,0.180193,0.180159,0.180135
0.00385,0.181233,0.181049,0.180932,0.180865,0.180831,0.180806
0.00386,0.181913,0.181728,0.18161,0.181542,0.181507,0.181483
0.00387,0.182599,0.182411,0.182292,0.182224,0.182189,0.182164
0.00388,0.183289,0.1831,0.18298,0.182911,0.182876,0.182851
0.00389,0.183985,0.183794,0.183673,0.183603,0.183567,0.183542
0.0039,0.184686,0.184493,0.184371,0.184301,0.184264,0.184239
0.00391,0.185392,0.185198,0.185074,0.185003,0.184966,0.184941
0.00392,0.186103,0.185907,0.185782,0.185711,0.185674,0.185648
0.00393,0.18682,0.186622,0.186496,0.186423,0.186386,0.18636
0.00394,0.187541,0.187342,0.187214,0.187141,0.187104,0.187077
0.00395,0.188268,0.188067,0.187938,0.187865,0.187827,0.1878
0.00396,0.189,0.188797,0.188667,0.188593,0.188555,0.188528
0.00397,0.189738,0.189533,0.189402,0.189327,0.189288,0.189261
0.00398,0.19048,0.190274,0.190141,0.190066,0.190027,0.189999
0.00399,0.191228,0.19102,0.190886,0.19081,0.190771,0.190743
0.004,0.191982,0.191772,0.191637,0.19156,0.19152,0.191492
0.00401,0.192741,0.192528,0.192392,0.192315,0.192275,0.192246
0.00402,0.193505,0.193291,0.193154,0.193075,0.193035,0.193006
0.00403,0.194274,0.194059,0.19392,0.193841,0.1938,0.193771
0.00404,0.195049,0.194832,0.194692,0.194612,0.194571,0.194542
0.00405,0.19583,0.19561,0.195469,0.195389,0.195347,0.195318
0.00406,0.196616,0.196394,0.196252,0.196171,0.196129,0.196099
0.00407,0.197407,0.197184,0.197041,0.196959,0.196916,0.196886
0.00408,0.198204,0.197979,0.197834,0.197752,0.197709,0.197679
0.00409,0.199007,0.19878,0.198634,0.19855,0.198507,0.198477
0.0041,0.199815,0.199586,0.199439,0.199355,0.199311,0.19928
0.00411,0.200628,0.200398,0.200249,0.200164,0.20012,0.200089
0.00412,0.201447,0.201215,0.201065,0.20098,0.200935,0.200904
0.00413,0.202272,0.202038,0.201887,0.201801,0.201756,0.201724
0.00414,0.203103,0.202867,0.202714,0.202628,0.202582,0.20255
0.00415,0.203939,0.203701,0.203547,0.20346,0.203414,0.203382
0.00416,0.204781,0.204541,0.204386,0.204298,0.204252,0.204219
0.00417,0.205629,0.205387,0.205231,0.205142,0.205095,0.205062
0.00418,0.206482,0.206239,0.206081,0.205991,0.205944,0.205911
0.00419,0.207341,0.207096,0.206937,0.206846,0.206799,0.206766
0.0042,0.208206,0.207959,0.207798,0.207707,0.207659,0.207626
0.00421,0.209077,0.208828,0.208666,0.208574,0.208526,0.208492
0.00422,0.209953,0.209702,0.209539,0.209446,0.209398,0.209364
0.00423,0.210835,0.210583,0.210418,0.210325,0.210276,0.210242
0.00424,0.211724,0.211469,0.211303,0.211209,0.21116,0.211125
0.00425,0.212618,0.212361,0.212194,0.212099,0.21205,0.212015
0.00426,0.213518,0.21326,0.213091,0.212996,0.212945,0.21291
0.00427,0.214424,0.214164,0.213994,0.213898,0.213847,0.213812
0.00428,0.215336,0.215074,0.214903,0.214806,0.214754,0.214719
0.00429,0.216254,0.21599,0.215817,0.21572,0.215668,0.215632
0.0043,0.217178,0.216912,0.216738,0.21664,0.216588,0.216551
0.00431,0.218108,0.21784,0.217665,0.217566,0.217513,0.217477
0.00432,0.219044,0.218774,0.218598,0.218498,0.218445,0.218408
0.00433,0.219986,0.219715,0.219537,0.219436,0.219383,0.219346
0.00434,0.220934,0.220661,0.220482,0.22038,0.220327,0.220289
0.00435,0.221888,0.221614,0.221433,0.221331,0.221276,0.221239
0.00436,0.222849,0.222572,0.22239,0.222287,0.222233,0.222195
0.00437,0.223815,0.223537,0.223354,0.22325,0.223195,0.223157
0.00438,0.224788,0.224508,0.224323,0.224219,0.224163,0.224125
0.00439,0.225767,0.225485,0.225299,0.225194,0.225138,0.225099
0.0044,0.226752,0.226469,0.226281,0.226175,0.226119,0.22608
0.00441,0.227744,0.227459,0.22727,0.227163,0.227106,0.227067
0.00442,0.228742,0.228455,0.228264,0.228157,0.2281,0.22806
0.00443,0.229746,0.229457,0.229265,0.229157,0.2291,0.22906
0.00444,0.230757,0.230466,0.230273,0.230164,0.230106,0.230066
0.00445,0.231773,0.231481,0.231287,0.231177,0.231119,0.231078
0.00446,0.232797,0.232503,0.232307,0.232197,0.232138,0.232097
0.00447,0.233826,0.233531,0.233333,0.233222,0.233163,0.233122
0.00448,0.234862,0.234565,0.234366,0.234255,0.234195,0.234154
0.00449,0.235905,0.235606,0.235406,0.235294,0.235233,0.235192
0.0045,0.236954,0.236654,0.236452,0.236339,0.236278,0.236236
0.00451,0.23801,0.237707,0.237505,0.237391,0.23733,0.237287
0.00452,0.239072,0.238768,0.238564,0.238449,0.238388,0.238345
0.00453,0.24014,0.239835,0.239629,0.239514,0.239452,0.239409
0.00454,0.241216,0.240909,0.240702,0.240586,0.240523,0.24048
0.00455,0.242297,0.241989,0.241781,0.241664,0.241601,0.241558
0.00456,0.243386,0.243076,0.242866,0.242749,0.242686,0.242642
0.00457,0.244481,0.24417,0.243959,0.243841,0.243777,0.243733
0.00458,0.245583,0.24527,0.245058,0.244939,0.244875,0.24483
0.00459,0.246692,0.246377,0.246163,0.246044,0.245979,0.245935
0.0046,0.247807,0.247491,0.247276,0.247156,0.247091,0.247046
0.00461,0.248929,0.248612,0.248395,0.248275,0.248209,0.248164
0.00462,0.250058,0.249739,0.249522,0.2494,0.249334,0.249289
0.00463,0.251194,0.250874,0.250655,0.250532,0.250466,0.25042
0.00464,0.252336,0.252015,0.251795,0.251672,0.251605,0.251559
0.00465,0.253486,0.253163,0.252941,0.252818,0.252751,0.252704
0.00466,0.254642,0.254318,0.254095,0.253971,0.253903,0.253857
0.00467,0.255805,0.25548,0.255256,0.255131,0.255063,0.255016
0.00468,0.256976,0.256649,0.256424,0.256299,0.25623,0.256183
0.00469,0.258153,0.257826,0.257599,0.257473,0.257404,0.257356
0.0047,0.259337,0.259009,0.258781,0.258654,0.258584,0.258537
0.00471,0.260529,0.260199,0.25997,0.259842,0.259772,0.259724
0.00472,0.261727,0.261396,0.261166,0.261038,0.260967,0.260919
0.00473,0.262933,0.262601,0.262369,0.262241,0.26217,0.262121
0.00474,0.264145,0.263813,0.26358,0.263451,0.263379,0.263331
0.00475,0.265365,0.265032,0.264797,0.264668,0.264596,0.264547
0.00476,0.266592,0.266258,0.266023,0.265892,0.26582,0.265771
0.00477,0.267827,0.267492,0.267255,0.267124,0.267051,0.267002
0.00478,0.269068,0.268732,0.268495,0.268363,0.26829,0.26824
0.00479,0.270317,0.269981,0.269742,0.26961,0.269536,0.269486
0.0048,0.271573,0.271236,0.270996,0.270864,0.27079,0.270739
0.00481,0.272837,0.272499,0.272258,0.272125,0.272051,0.272
0.00482,0.274108,0.27377,0.273527,0.273394,0.273319,0.273268
0.00483,0.275387,0.275048,0.274804,0.27467,0.274595,0.274544
0.00484,0.276672,0.276333,0.276088,0.275954,0.275879,0.275827
0.00485,0.277966,0.277626,0.27738,0.277246,0.27717,0.277118
0.00486,0.279267,0.278927,0.27868,0.278545,0.278469,0.278417
0.00487,0.280575,0.280235,0.279987,0.279852,0.279775,0.279723
0.00488,0.281891,0.281551,0.281302,0.281167,0.281089,0.281037
0.00489,0.283215,0.282875,0.282625,0.282489,0.282411,0.282359
0.0049,0.284547,0.284206,0.283956,0.283819,0.283741,0.283688
0.00491,0.285886,0.285545,0.285294,0.285157,0.285078,0.285026
0.00492,0.287233,0.286892,0.28664,0.286503,0.286424,0.286371
0.00493,0.288587,0.288247,0.287994,0.287857,0.287777,0.287724
0.00494,0.28995,0.28961,0.289356,0.289219,0.289139,0.289085
0.00495,0.29132,0.290981,0.290726,0.290588,0.290508,0.290455
0.00496,0.292699,0.29236,0.292104,0.291966,0.291886,0.291832
0.00497,0.294085,0.293747,0.29349,0.293352,0.293271,0.293217
0.00498,0.295479,0.295142,0.294885,0.294746,0.294665,0.294611
0.00499,0.296881,0.296545,0.296287,0.296149,0.296067,0.296013
0.005,0.298292,0.297956,0.297698,0.297559,0.297477,0.297423
0.00501,0.29971,0.299376,0.299117,0.298978,0.298896,0.298841
0.00502,0.301137,0.300804,0.300544,0.300405,0.300323,0.300268
0.00503,0.302572,0.30224,0.30198,0.301841,0.301758,0.301703
0.00504,0.304015,0.303684,0.303424,0.303285,0.303202,0.303147
0.00505,0.305466,0.305137,0.304876,0.304738,0.304654,0.304599
0.00506,0.306926,0.306599,0.306338,0.306199,0.306115,0.30606
0.00507,0.308394,0.308069,0.307807,0.307669,0.307585,0.307529
0.00508,0.309871,0.309547,0.309286,0.309147,0.309063,0.309007
0.00509,0.311356,0.311035,0.310773,0.310635,0.31055,0.310494
0.0051,0.312849,0.312531,0.312269,0.312131,0.312046,0.31199
0.00511,0.314352,0.314035,0.313773,0.313636,0.313551,0.313495
0.00512,0.315863,0.315549,0.315287,0.31515,0.315064,0.315008
0.00513,0.317382,0.317071,0.316809,0.316672,0.316587,0.316531
0.00514,0.318911,0.318603,0.318341,0.318204,0.318119,0.318063
0.00515,0.320448,0.320143,0.319882,0.319746,0.31966,0.319604
0.00516,0.321994,0.321693,0.321431,0.321296,0.32121,0.321154
0.00517,0.323549,0.323252,0.32299,0.322856,0.322769,0.322714
0.00518,0.325113,0.324819,0.324559,0.324425,0.324338,0.324282
0.00519,0.326686,0.326397,0.326137,0.326003,0.325917,0.325861
0.0052,0.328268,0.327983,0.327724,0.327591,0.327505,0.327449
0.00521,0.32986,0.329579,0.32932,0.329189,0.329102,0.329046
0.00522,0.331461,0.331185,0.330927,0.330796,0.330709,0.330654
0.00523,0.333071,0.3328,0.332543,0.332413,0.332326,0.332271
0.00524,0.33469,0.334425,0.334169,0.33404,0.333953,0.333898
0.00525,0.336319,0.33606,0.335805,0.335677,0.33559,0.335535
0.00526,0.337958,0.337704,0.33745,0.337324,0.337237,0.337182
0.00527,0.339606,0.339359,0.339106,0.338981,0.338895,0.33884
0.00528,0.341264,0.341023,0.340772,0.340649,0.340562,0.340508
0.00529,0.342931,0.342698,0.342448,0.342327,0.34224,0.342186
0.0053,0.344609,0.344383,0.344135,0.344015,0.343929,0.343874
0.00531,0.346296,0.346078,0.345832,0.345714,0.345628,0.345574
0.00532,0.347994,0.347784,0.34754,0.347423,0.347337,0.347284
0.00533,0.349701,0.3495,0.349258,0.349144,0.349058,0.349005
0.00534,0.351419,0.351227,0.350988,0.350875,0.35079,0.350737
0.00535,0.353148,0.352965,0.352728,0.352618,0.352533,0.352481
0.00536,0.354886,0.354713,0.35448,0.354372,0.354287,0.354235
0.00537,0.356636,0.356473,0.356242,0.356137,0.356053,0.356001
0.00538,0.358396,0.358244,0.358016,0.357914,0.35783,0.357779
0.00539,0.360166,0.360026,0.359802,0.359702,0.359619,0.359569
0.0054,0.361948,0.36182,0.361599,0.361502,0.36142,0.36137
0.00541,0.363741,0.363625,0.363408,0.363315,0.363232,0.363184
0.00542,0.365544,0.365442,0.365229,0.365139,0.365058,0.36501
0.00543,0.367359,0.367271,0.367063,0.366976,0.366895,0.366848
0.00544,0.369186,0.369112,0.368908,0.368826,0.368746,0.368699
0.00545,0.371024,0.370966,0.370767,0.370688,0.370609,0.370563
0.00546,0.372873,0.372831,0.372638,0.372563,0.372485,0.37244
0.00547,0.374735,0.37471,0.374522,0.374452,0.374374,0.374331
0.00548,0.376608,0.376601,0.376419,0.376354,0.376277,0.376235
0.00549,0.378494,0.378505,0.37833,0.378269,0.378194,0.378153
0.0055,0.380392,0.380423,0.380254,0.380199,0.380125,0.380085
0.00551,0.382302,0.382354,0.382192,0.382143,0.38207,0.382032
0.00552,0.384225,0.384299,0.384144,0.384101,0.38403,0.383993
0.00553,0.386161,0.386258,0.386111,0.386075,0.386005,0.385969
0.00554,0.38811,0.388231,0.388093,0.388063,0.387995,0.387961
0.00555,0.390072,0.390219,0.39009,0.390067,0.390001,0.389968
0.00556,0.392048,0.392221,0.392102,0.392087,0.392022,0.391992
0.00557,0.394038,0.394239,0.39413,0.394123,0.39406,0.394032
0.00558,0.396041,0.396272,0.396174,0.396175,0.396115,0.396089
0.00559,0.398059,0.398321,0.398235,0.398245,0.398188,0.398164
0.0056,0.400091,0.400387,0.400312,0.400325,0.400259,0.400222
0.00561,0.402138,0.402469,0.402408,0.402438,0.40238,0.402346
0.00562,0.4042,0.404568,0.404513,0.404563,0.404514,0.404497
0.00563,0.406278,0.406679,0.406653,0.406707,0.406661,0.406648
0.00564,0.408371,0.40882,0.408796,0.40887,0.408828,0.408818
0.00565,0.41048,0.410966,0.410974,0.411054,0.411016,0.411009
0.00566,0.412606,0.413145,0.413166,0.41326,0.413176,0.413135
0.00567,0.414749,0.415338,0.415366,0.415487,0.415452,0.415422
0.00568,0.416904,0.417543,0.417612,0.417737,0.417666,0.41771
0.00569,0.419087,0.419785,0.419855,0.420011,0.419987,0.419999
0.0057,0.421278,0.422033,0.422148,0.42231,0.422295,0.422309
0.00571,0.423498,0.424318,0.424439,0.424604,0.424626,0.424645
0.00572,0.425732,0.426609,0.426782,0.426982,0.426984,0.426882
0.00573,0.427986,0.428946,0.429139,0.429367,0.429371,0.429366
0.00574,0.43026,0.431297,0.431523,0.431736,0.431788,0.431818
0.00575,0.432552,0.433675,0.433936,0.43421,0.434189,0.434279
0.00576,0.434874,0.43608,0.43638,0.436691,0.436713,0.436619
0.00577,0.43721,0.438515,0.438846,0.4392,0.439236,0.43925
0.00578,0.439578,0.440979,0.441366,0.441745,0.441793,0.441853
0.00579,0.441967,0.443463,0.443904,0.444289,0.444389,0.444465
0.0058,0.44438,0.446006,0.446495,0.446948,0.447026,0.446976
0.00581,0.446807,0.448588,0.449213,0.449648,0.449724,0.449794
0.00582,0.449282,0.451147,0.451855,0.452382,0.45238,0.452587
0.00583,0.451789,0.453798,0.45459,0.455133,0.455211,0.455346
0.00584,0.454325,0.456474,0.457345,0.457912,0.458096,0.458214
0.00585,0.456888,0.459214,0.460217,0.460801,0.460978,0.461091
0.00586,0.459488,0.461984,0.463099,0.463722,0.46393,0.464162
0.00587,0.462127,0.46481,0.466076,0.466727,0.467072,0.467206
0.00588,0.464802,0.46782,0.469054,0.469712,0.470174,0.470397
0.00589,0.467513,0.470681,0.472178,0.472942,0.473465,0.473541
0.0059,0.470259,0.473653,0.475317,0.476115,0.476651,0.476958
0.00591,0.473059,0.476719,0.478626,0.47949,0.480066,0.480386
0.00592,0.475889,0.47986,0.481932,0.482965,0.48368,0.483803
0.00593,0.478783,0.48309,0.48548,0.486563,0.4873,0.487507
0.00594,0.481717,0.486427,0.489008,0.490261,0.491151,0.491435
0.00595,0.48472,0.489848,0.492688,0.494108,0.494989,0.495392
0.00596,0.487773,0.493374,0.496624,0.498177,0.499239,0.499662
0.00597,0.490901,0.497019,0.500648,0.50231,0.503664,0.503879
0.00598,0.49409,0.500776,0.50487,0.506814,0.5082,0.508686
0.00599,0.497353,0.504709,0.509309,0.511494,0.513166,0.513633
0.006,0.5007,0.50881,0.513932,0.516512,0.51835,0.518916
0.00601,0.504128,0.513097,0.518868,0.521864,0.523953,0.524475
0.00602,0.507666,0.517611,0.524171,0.527622,0.530035,0.530664
0.00603,0.511295,0.522352,0.529856,0.533814,0.536693,0.537473
0.00604,0.51505,0.527375,0.535947,0.540562,0.543806,0.544933
0.00605,0.518929,0.532725,0.542626,0.547979,0.551787,0.553264
0.00606,0.522954,0.538451,0.549962,0.556207,0.560717,0.562441
0.00607,0.52713,0.544733,0.558033,0.565392,0.570795,0.572814
0.00608,0.531487,0.551545,0.566958,0.57568,0.582121,0.584502
0.00609,0.536039,0.55882,0.577045,0.587297,0.59478,0.597554
0.0061,0.540814,0.566832,0.58829,0.600386,0.608966,0.612112
0.00611,0.545831,0.575668,0.600911,0.614867,0.624453,0.627969
0.00612,0.551231,0.585499,0.61494,0.63072,0.641086,0.644977
0.00613,0.556797,0.596471,0.630347,0.647658,0.658894,0.663008
0.00614,0.562776,0.608705,0.647077,0.66554,0.677353,0.681603
0.00615,0.569273,0.622444,0.664783,0.683947,0.69599,0.700359
0.00616,0.576089,0.637628,0.682891,0.702473,0.714562,0.718953
0.00617,0.583511,0.653915,0.701304,0.720808,0.732834,0.737273
0.00618,0.591598,0.67131,0.719575,0.738976,0.750887,0.755237
0.00619,0.600393,0.689176,0.737857,0.756888,0.76866,0.772961
0.0062,0.61011,0.707395,0.755961,0.774585,0.786148,0.790407
0.00621,0.620769,0.725654,0.773773,0.792034,0.803434,0.80767
0.00622,0.632504,0.744016,0.791365,0.809429,0.820636,0.824877
0.00623,0.645447,0.762114,0.808912,0.826546,0.837763,0.841891
0.00624,0.659655,0.780324,0.82635,0.843551,0.854801,0.858882
0.00625,0.675402,0.798312,0.843512,0.860686,0.871837,0.876001
0.00626,0.692075,0.816328,0.860569,0.877677,0.888926,0.893166
0.00627,0.709637,0.833872,0.87772,0.894813,0.906344,0.91069
0.00628,0.727804,0.851755,0.894952,0.912357,0.924125,0.928597
0.00629,0.74651,0.869115,0.912117,0.929973,0.942264,0.946923
0.0063,0.765041,0.886052,0.929921,0.948217,0.961027,0.965903
0.00631,0.783554,0.903382,0.94788,0.966988,0.98062,0.985841
0.00632,0.802098,0.920785,0.966148,0.986599,1.00127,1.00694
0.00633,0.820641,0.93823,0.985044,1.00721,1.02318,1.02943
0.00634,0.839368,0.956362,1.00494,1.02918,1.0467,1.0536
0.00635,0.858224,0.974691,1.02588,1.05281,1.07168,1.07894
0.00636,0.877051,0.993092,1.0481,1.07781,1.09715,1.1039
0.00637,0.895794,1.01279,1.07189,1.10352,1.12012,1.12437
0.00638,0.914292,1.03354,1.09754,1.1271,1.13535,1.13533
0.00639,0.93216,1.05462,1.12323,1.14296,1.1403,1.13768
0.0064,0.949787,1.07802,1.14697,1.14879,1.14082,1.1375
0.00641,0.967796,1.10287,1.16282,1.14937,,
0.00642,0.986385,1.129,1.16851,1.14898,,
0.00643,1.00483,1.15598,1.16984,,,
0.00644,1.02328,1.18193,1.17003,,,
0.00645,1.0422,1.20138,1.16971,,,
0.00646,1.06113,1.21146,,,,
0.00647,1.08171,1.21534,,,,
0.00648,1.10337,1.21279,,,,
0.00649,1.12646,1.21116,,,,
0.0065,1.15162,1.20997,,,,
0.00651,1.17805,1.20916,,,,
0.00652,1.20659,1.20866,,,,
0.00653,1.23601,1.20851,,,,
0.00654,1.26309,1.2084,,,,
0.00655,1.28141,,,,,
0.00656,1.29053,,,,,
0.00657,1.29423,,,,,
0.00658,,,,,,
0.00659,,,,,,
0.0066,,,,,,
0.00661,,,,,,
0.00662,,,,,,
0.00663,,,,,,
0.00664,,,,,,
0.00665,,,,,,
0.00666,,,,,,
0.00667,,,,,,
0.00668,,,,,,
0.00669,,,,,,
0.0067,,,,,,
0.00671,,,,,,
0.00672,,,,,,
0.00673,,,,,,
0.00674,,,,,,
0.00675,,,,,,
0.00676,,,,,,
0.00677,,,,,,
0.00678,,,,,,
0.00679,,,,,,
0.0068,,,,,,
0.00681,,,,,,
0.00682,,,,,,
0.00683,,,,,,
0.00684,,,,,,
0.00685,,,,,,
0.00686,,,,,,
0.00687,,,,,,
0.00688,,,,,,
0.00689,,,,,,
0.0069,,,,,,
0.00691,,,,,,
0.00692,,,,,,
0.00693,,,,,,
0.00694,,,,,,
0.00695,,,,,,
0.00696,,,,,,
0.00697,,,,,,
0.00698,,,,,,
0.00699,,,,,,
0.007,,,,,,
0.00701,,,,,,
0.00702,,,,,,
0.00703,,,,,,
0.00704,,,,,,
0.00705,,,,,,
0.00706,,,,,,
0.00707,,,,,,
0.00708,,,,,,
0.00709,,,,,,
0.0071,,,,,,
0.00711,,,,,,
0.00712,,,,,,
0.00713,,,,,,
0.00714,,,,,,
0.00715,,,,,,
0.00716,,,,,,
0.00717,,,,,,
0.00718,,,,,,
0.00719,,,,,,
0.0072,,,,,,
0.00721,,,,,,
0.00722,,,,,,
0.00723,,,,,,
0.00724,,,,,,
0.00725,,,,,,
0.00726,,,,,,
0.00727,,,,,,
0.00728,,,,,,
0.00729,,,,,,
0.0073,,,,,,
0.00731,,,,,,
0.00732,,,,,,
0.00733,,,,,,
0.00734,,,,,,
0.00735,,,,,,
0.00736,,,,,,
0.00737,,,,,,
0.00738,,,,,,
0.00739,,,,,,
0.0074,,,,,,
0.00741,,,,,,
0.00742,,,,,,
0.00743,,,,,,
0.00744,,,,,,
0.00745,,,,,,
0.00746,,,,,,
0.00747,,,,,,
0.00748,,,,,,
0.00749,,,,,,
0.0075,,,,,,
0.00751,,,,,,
0.00752,,,,,,
0.00753,,,,,,
0.00754,,,,,,
0.00755,,,,,,
0.00756,,,,,,
0.00757,,,,,,
0.00758,,,,,,
0.00759,,,,,,
0.0076,,,,,,
0.00761,,,,,,
0.00762,,,,,,
0.00763,,,,,,
0.00764,,,,,,
0.00765,,,,,,
0.00766,,,,,,
0.00767,,,,,,
0.00768,,,,,,
0.00769,,,,,,
0.0077,,,,,,
0.00771,,,,,,
0.00772,,,,,,
0.00773,,,,,,
0.00774,,,,,,
0.00775,,,,,,
0.00776,,,,,,
0.00777,,,,,,
0.00778,,,,,,
0.00779,,,,,,
0.0078,,,,,,
0.00781,,,,,,
0.00782,,,,,,
0.00783,,,,,,
0.00784,,,,,,
0.00785,,,,,,
0.00786,,,,,,
0.00787,,,,,,
0.00788,,,,,,
0.00789,,,,,,
0.0079,,,,,,
0.00791,,,,,,
0.00792,,,,,,
0.00793,,,,,,
0.00794,,,,,,
0.00795,,,,,,
0.00796,,,,,,
0.00797,,,,,,
0.00798,,,,,,
0.00799,,,,,,
0.008,,,,,,
0.00801,,,,,,
0.00802,,,,,,
0.00803,,,,,,
0.00804,,,,,,
0.00805,,,,,,
0.00806,,,,,,
0.00807,,,,,,
0.00808,,,,,,
0.00809,,,,,,
0.0081,,,,,,
0.00811,,,,,,
0.00812,,,,,,
0.00813,,,,,,
0.00814,,,,,,
0.00815,,,,,,
0.00816,,,,,,
0.00817,,,,,,
0.00818,,,,,,
0.00819,,,,,,
0.0082,,,,,,
0.00821,,,,,,
0.00822,,,,,,
0.00823,,,,,,
0.00824,,,,,,
0.00825,,,,,,
0.00826,,,,,,
0.00827,,,,,,
0.00828,,,,,,
0.00829,,,,,,
0.0083,,,,,,
0.00831,,,,,,
0.00832,,,,,,
0.00833,,,,,,
0.00834,,,,,,
0.00835,,,,,,
0.00836,,,,,,
0.00837,,,,,,
0.00838,,,,,,
0.00839,,,,,,
0.0084,,,,,,
0.00841,,,,,,
0.00842,,,,,,
0.00843,,,,,,
0.00844,,,,,,
0.00845,,,,,,
0.00846,,,,,,
0.00847,,,,,,
0.00848,,,,,,
0.00849,,,,,,
0.0085,,,,,,
0.00851,,,,,,
0.00852,,,,,,
0.00853,,,,,,
0.00854,,,,,,
0.00855,,,,,,
0.00856,,,,,,
0.00857,,,,,,
0.00858,,,,,,
0.00859,,,,,,
0.0086,,,,,,
0.00861,,,,,,
0.00862,,,,,,
0.00863,,,,,,
0.00864,,,,,,
0.00865,,,,,,
0.00866,,,,,,
0.00867,,,,,,
0.00868,,,,,,
0.00869,,,,,,
0.0087,,,,,,
0.00871,,,,,,
0.00872,,,,,,
0.00873,,,,,,
0.00874,,,,,,
0.00875,,,,,,
0.00876,,,,,,
0.00877,,,,,,
0.00878,,,,,,
0.00879,,,,,,
0.0088,,,,,,


==> tension_crack_uniform.csv <==
Loading,tension_4h_crack_uniform,tension_2h_crack_uniform,tension_h_crack_uniform,tension_05h_crack_uniform
0,0.2376,0.1188,0.0594,
1E-05,0.2376,0.1188,0.0594,
2E-05,0.237598,0.1188,0.0593999,
3E-05,0.237596,0.118799,0.0593998,
4E-05,0.237593,0.118798,0.0593996,
5E-05,0.237589,0.118797,0.0593993,
6E-05,0.237585,0.118796,0.059399,
7E-05,0.237579,0.118795,0.0593987,
8E-05,0.237573,0.118793,0.0593983,
9E-05,0.237565,0.118791,0.0593979,
0.0001,0.237557,0.118789,0.0593974,
0.00011,0.237548,0.118787,0.0593968,
0.00012,0.237539,0.118785,0.0593962,
0.00013,0.237528,0.118782,0.0593956,
0.00014,0.237516,0.118779,0.0593949,
0.00015,0.237504,0.118776,0.0593941,
0.00016,0.237491,0.118773,0.0593933,
0.00017,0.237477,0.118769,0.0593925,
0.00018,0.237462,0.118766,0.0593916,
0.00019,0.237447,0.118762,0.0593907,
0.0002,0.23743,0.118758,0.0593897,
0.00021,0.237413,0.118754,0.0593887,
0.00022,0.237395,0.118749,0.0593877,
0.00023,0.237376,0.118745,0.0593866,
0.00024,0.237356,0.11874,0.0593855,
0.00025,0.237336,0.118735,0.0593843,
0.00026,0.237315,0.11873,0.0593831,
0.00027,0.237293,0.118725,0.0593819,
0.00028,0.23727,0.118719,0.0593807,
0.00029,0.237246,0.118714,0.0593794,
0.0003,0.237222,0.118708,0.0593781,
0.00031,0.237197,0.118702,0.0593768,
0.00032,0.237171,0.118696,0.0593754,
0.00033,0.237145,0.118689,0.0593741,
0.00034,0.237117,0.118683,0.0593727,
0.00035,0.237089,0.118676,0.0593713,
0.00036,0.237061,0.11867,0.0593699,
0.00037,0.237031,0.118663,0.0593684,
0.00038,0.237001,0.118656,0.059367,
0.00039,0.23697,0.118649,0.0593655,
0.0004,0.236938,0.118641,0.0593641,
0.00041,0.236906,0.118634,0.0593626,
0.00042,0.236873,0.118627,0.0593612,
0.00043,0.23684,0.118619,0.0593597,
0.00044,0.236806,0.118611,0.0593583,
0.00045,0.236771,0.118604,0.0593569,
0.00046,0.236735,0.118596,0.0593554,
0.00047,0.236699,0.118588,0.059354,
0.00048,0.236662,0.11858,0.0593527,
0.00049,0.236625,0.118572,0.0593513,
0.0005,0.236587,0.118564,0.0593499,
0.00051,0.236548,0.118555,0.0593486,
0.00052,0.236509,0.118547,0.0593473,
0.00053,0.23647,0.118539,0.0593461,
0.00054,0.236429,0.11853,0.0593449,
0.00055,0.236389,0.118522,0.0593437,
0.00056,0.236347,0.118513,0.0593426,
0.00057,0.236306,0.118505,0.0593415,
0.00058,0.236263,0.118496,0.0593405,
0.00059,0.236221,0.118488,0.0593395,
0.0006,0.236177,0.118479,0.0593386,
0.00061,0.236134,0.118471,0.0593377,
0.00062,0.236089,0.118462,0.0593369,
0.00063,0.236045,0.118453,0.0593362,
0.00064,0.236,0.118445,0.0593356,
0.00065,0.235954,0.118436,0.059335,
0.00066,0.235908,0.118428,0.0593345,
0.00067,0.235862,0.11842,0.0593341,
0.00068,0.235815,0.118411,0.0593338,
0.00069,0.235768,0.118403,0.0593336,
0.0007,0.235721,0.118395,0.0593335,
0.00071,0.235673,0.118386,0.0593335,
0.00072,0.235626,0.118378,0.0593336,
0.00073,0.235577,0.11837,0.0593338,
0.00074,0.235529,0.118363,0.0593342,
0.00075,0.23548,0.118355,0.0593346,
0.00076,0.235431,0.118347,0.0593352,
0.00077,0.235381,0.11834,0.0593359,
0.00078,0.235332,0.118332,0.0593368,
0.00079,0.235282,0.118325,0.0593378,
0.0008,0.235232,0.118318,0.0593389,
0.00081,0.235182,0.118311,0.0593402,
0.00082,0.235132,0.118304,0.0593416,
0.00083,0.235081,0.118297,0.0593432,
0.00084,0.235031,0.118291,0.059345,
0.00085,0.23498,0.118285,0.059347,
0.00086,0.234929,0.118279,0.0593491,
0.00087,0.234879,0.118273,0.0593514,
0.00088,0.234828,0.118268,0.0593539,
0.00089,0.234777,0.118262,0.0593566,
0.0009,0.234726,0.118257,0.0593595,
0.00091,0.234675,0.118252,0.0593626,
0.00092,0.234624,0.118248,0.0593659,
0.00093,0.234573,0.118244,0.0593695,
0.00094,0.234522,0.11824,0.0593732,
0.00095,0.234471,0.118236,0.0593772,
0.00096,0.234421,0.118233,0.0593814,
0.00097,0.23437,0.118229,0.0593859,
0.00098,0.23432,0.118227,0.0593906,
0.00099,0.234269,0.118224,0.0593955,
0.001,0.234219,0.118222,0.0594007,
0.00101,0.234219,0.118222,0.0594008,
0.00102,0.234219,0.118222,0.059401,
0.00103,0.234218,0.118222,0.0594014,
0.00104,0.234216,0.118222,0.0594022,
0.00105,0.234212,0.118221,0.0594033,
0.00106,0.234205,0.118221,0.059405,
0.00107,0.234179,0.118221,0.0594082,
0.00108,0.234165,0.118221,0.0594124,
0.00109,0.23411,0.118221,0.0594176,
0.0011,0.234069,0.118221,0.0594232,
0.00111,0.234008,0.118221,0.0594294,
0.00112,0.23396,0.118221,0.0594359,
0.00113,0.233914,0.118222,0.0594426,
0.00114,0.233868,0.118223,0.0594496,
0.00115,0.233821,0.118225,0.0594569,
0.00116,0.233776,0.118227,0.0594644,
0.00117,0.233731,0.118229,0.0594723,
0.00118,0.233687,0.118232,0.0594804,
0.00119,0.233643,0.118235,0.0594889,
0.0012,0.2336,0.118239,0.0594976,
0.00121,0.233556,0.118243,0.0595067,
0.00122,0.233514,0.118247,0.0595161,
0.00123,0.233472,0.118252,0.0595258,
0.00124,0.23343,0.118258,0.0595358,
0.00125,0.233388,0.118264,0.0595462,
0.00126,0.233348,0.11827,0.059557,
0.00127,0.233307,0.118277,0.059568,
0.00128,0.233268,0.118283,0.0595795,
0.00129,0.233228,0.118293,0.0595913,
0.0013,0.23319,0.1183,0.0596035,
0.00131,0.233152,0.118311,0.059616,
0.00132,0.233114,0.118319,0.0596289,
0.00133,0.233077,0.118331,0.0596423,
0.00134,0.233041,0.11834,0.059656,
0.00135,0.233006,0.118354,0.0596701,
0.00136,0.232971,0.118364,0.0596847,
0.00137,0.232937,0.11838,0.0596996,
0.00138,0.232903,0.11839,0.059715,
0.00139,0.23287,0.118407,0.0597308,
0.0014,0.232839,0.118422,0.059747,
0.00141,0.232807,0.118438,0.0597637,
0.00142,0.232777,0.118454,0.0597808,
0.00143,0.232748,0.118472,0.0597984,
0.00144,0.232719,0.118489,0.0598165,
0.00145,0.232691,0.118508,0.059835,
0.00146,0.232664,0.118527,0.059854,
0.00147,0.232638,0.118547,0.0598735,
0.00148,0.232613,0.118568,0.0598935,
0.00149,0.232589,0.11859,0.059914,
0.0015,0.232566,0.118612,0.059935,
0.00151,0.232544,0.118635,0.0599565,
0.00152,0.232523,0.118659,0.0599785,
0.00153,0.232502,0.118684,0.0600011,
0.00154,0.232483,0.11871,0.0600242,
0.00155,0.232465,0.118737,0.0600479,
0.00156,0.232449,0.118764,0.060072,
0.00157,0.232433,0.118793,0.0600968,
0.00158,0.232418,0.118822,0.0601221,
0.00159,0.232405,0.118852,0.060148,
0.0016,0.232392,0.118883,0.0601745,
0.00161,0.232381,0.118915,0.0602016,
0.00162,0.232371,0.118948,0.0602293,
0.00163,0.232363,0.118982,0.0602575,
0.00164,0.232356,0.119018,0.0602864,
0.00165,0.23235,0.119054,0.060316,
0.00166,0.232345,0.119091,0.0603461,
0.00167,0.232341,0.119129,0.0603769,
0.00168,0.232339,0.119168,0.0604083,
0.00169,0.232339,0.119208,0.0604404,
0.0017,0.23234,0.119249,0.0604732,
0.00171,0.232342,0.119291,0.0605066,
0.00172,0.232345,0.119335,0.0605407,
0.00173,0.232351,0.119379,0.0605755,
0.00174,0.232357,0.119425,0.060611,
0.00175,0.232365,0.119472,0.0606472,
0.00176,0.232375,0.11952,0.0606841,
0.00177,0.232386,0.119569,0.0607217,
0.00178,0.232399,0.119619,0.0607601,
0.00179,0.232414,0.119671,0.0607992,
0.0018,0.23243,0.119723,0.060839,
0.00181,0.232448,0.119777,0.0608796,
0.00182,0.232467,0.119832,0.060921,
0.00183,0.232488,0.119889,0.0609631,
0.00184,0.232511,0.119946,0.061006,
0.00185,0.232536,0.120005,0.0610498,
0.00186,0.232562,0.120066,0.0610943,
0.00187,0.23259,0.120127,0.0611396,
0.00188,0.23262,0.12019,0.0611857,
0.00189,0.232652,0.120255,0.0612327,
0.0019,0.232686,0.12032,0.0612805,
0.00191,0.232722,0.120387,0.0613292,
0.00192,0.232759,0.120456,0.0613787,
0.00193,0.232799,0.120525,0.061429,
0.00194,0.23284,0.120597,0.0614803,
0.00195,0.232884,0.120669,0.0615324,
0.00196,0.232929,0.120744,0.0615854,
0.00197,0.232977,0.120819,0.0616393,
0.00198,0.233026,0.120896,0.0616942,
0.00199,0.233078,0.120975,0.0617499,
0.002,0.233132,0.121055,0.0618066,
0.00201,0.233188,0.121137,0.0618642,
0.00202,0.233246,0.12122,0.0619228,
0.00203,0.233306,0.121305,0.0619823,
0.00204,0.233369,0.121391,0.0620428,
0.00205,0.233433,0.121479,0.0621043,
0.00206,0.2335,0.121568,0.0621667,
0.00207,0.233569,0.121659,0.0622302,
0.00208,0.233641,0.121752,0.0622946,
0.00209,0.233715,0.121847,0.0623601,
0.0021,0.233791,0.121943,0.0624266,
0.00211,0.23387,0.122041,0.0624942,
0.00212,0.233951,0.12214,0.0625628,
0.00213,0.234034,0.122242,0.0626324,
0.00214,0.23412,0.122345,0.0627031,
0.00215,0.234208,0.122449,0.0627749,
0.00216,0.234299,0.122556,0.0628478,
0.00217,0.234393,0.122664,0.0629218,
0.00218,0.234489,0.122774,0.0629969,
0.00219,0.234587,0.122886,0.0630731,
0.0022,0.234688,0.123,0.0631504,
0.00221,0.234792,0.123116,0.0632289,
0.00222,0.234898,0.123233,0.0633085,
0.00223,0.235007,0.123353,0.0633893,
0.00224,0.235119,0.123474,0.0634712,
0.00225,0.235234,0.123598,0.0635544,
0.00226,0.235351,0.123723,0.0636387,
0.00227,0.235471,0.12385,0.0637242,
0.00228,0.235594,0.123979,0.063811,
0.00229,0.235719,0.12411,0.0638989,
0.0023,0.235848,0.124244,0.0639881,
0.00231,0.235979,0.124379,0.0640786,
0.00232,0.236113,0.124516,0.0641703,
0.00233,0.23625,0.124655,0.0642632,
0.00234,0.23639,0.124797,0.0643575,
0.00235,0.236533,0.12494,0.064453,
0.00236,0.23668,0.125086,0.0645498,
0.00237,0.236829,0.125234,0.064648,
0.00238,0.236981,0.125383,0.0647475,
0.00239,0.237136,0.125535,0.0648483,
0.0024,0.237294,0.12569,0.0649504,
0.00241,0.237456,0.125846,0.0650539,
0.00242,0.23762,0.126005,0.0651588,
0.00243,0.237788,0.126166,0.065265,
0.00244,0.237959,0.126329,0.0653726,
0.00245,0.238133,0.126494,0.0654817,
0.00246,0.23831,0.126662,0.0655921,
0.00247,0.238491,0.126832,0.065704,
0.00248,0.238675,0.127004,0.0658173,
0.00249,0.238862,0.127179,0.065932,
0.0025,0.239052,0.127356,0.0660483,
0.00251,0.239246,0.127536,0.0661659,
0.00252,0.239444,0.127718,0.0662851,
0.00253,0.239644,0.127902,0.0664058,
0.00254,0.239849,0.128089,0.0665279,
0.00255,0.240056,0.128278,0.0666516,
0.00256,0.240267,0.128469,0.0667768,
0.00257,0.240482,0.128663,0.0669035,
0.00258,0.2407,0.12886,0.0670318,
0.00259,0.240922,0.129059,0.0671617,
0.0026,0.241147,0.129261,0.0672931,
0.00261,0.241376,0.129465,0.0674262,
0.00262,0.241609,0.129672,0.0675608,
0.00263,0.241845,0.129882,0.067697,
0.00264,0.242085,0.130094,0.0678349,
0.00265,0.242328,0.130308,0.0679744,
0.00266,0.242576,0.130526,0.0681156,
0.00267,0.242827,0.130746,0.0682584,
0.00268,0.243082,0.130968,0.0684029,
0.00269,0.24334,0.131194,0.068549,
0.0027,0.243603,0.131422,0.0686969,
0.00271,0.243869,0.131653,0.0688465,
0.00272,0.244139,0.131887,0.0689978,
0.00273,0.244413,0.132123,0.0691508,
0.00274,0.244691,0.132362,0.0693056,
0.00275,0.244973,0.132605,0.0694622,
0.00276,0.245259,0.13285,0.0696205,
0.00277,0.245549,0.133097,0.0697806,
0.00278,0.245843,0.133348,0.0699425,
0.00279,0.246141,0.133602,0.0701062,
0.0028,0.246443,0.133858,0.0702718,
0.00281,0.24675,0.134118,0.0704392,
0.00282,0.24706,0.13438,0.0706084,
0.00283,0.247374,0.134645,0.0707795,
0.00284,0.247693,0.134914,0.0709525,
0.00285,0.248015,0.135185,0.0711273,
0.00286,0.248342,0.135459,0.0713041,
0.00287,0.248674,0.135737,0.0714828,
0.00288,0.249009,0.136017,0.0716634,
0.00289,0.249349,0.136301,0.0718459,
0.0029,0.249693,0.136588,0.0720304,
0.00291,0.250041,0.136878,0.0722169,
0.00292,0.250394,0.137171,0.0724053,
0.00293,0.250751,0.137467,0.0725958,
0.00294,0.251112,0.137766,0.0727882,
0.00295,0.251478,0.138069,0.0729827,
0.00296,0.251848,0.138375,0.0731792,
0.00297,0.252223,0.138684,0.0733778,
0.00298,0.252602,0.138996,0.0735784,
0.00299,0.252986,0.139311,0.0737811,
0.003,0.253374,0.13963,0.0739859,
0.00301,0.253767,0.139952,0.0741928,
0.00302,0.254164,0.140278,0.0744018,
0.00303,0.254566,0.140607,0.0746129,
0.00304,0.254972,0.140939,0.0748262,
0.00305,0.255383,0.141275,0.0750416,
0.00306,0.255799,0.141614,0.0752592,
0.00307,0.25622,0.141956,0.075479,
0.00308,0.256645,0.142302,0.075701,
0.00309,0.257075,0.142652,0.0759252,
0.0031,0.25751,0.143005,0.0761517,
0.00311,0.257949,0.143361,0.0763803,
0.00312,0.258393,0.143721,0.0766113,
0.00313,0.258842,0.144085,0.0768445,
0.00314,0.259296,0.144452,0.07708,
0.00315,0.259755,0.144823,0.0773177,
0.00316,0.260219,0.145197,0.0775578,
0.00317,0.260687,0.145575,0.0778003,
0.00318,0.26116,0.145957,0.078045,
0.00319,0.261639,0.146342,0.0782921,
0.0032,0.262122,0.146731,0.0785416,
0.00321,0.26261,0.147124,0.0787935,
0.00322,0.263104,0.14752,0.0790478,
0.00323,0.263602,0.14792,0.0793044,
0.00324,0.264105,0.148324,0.0795636,
0.00325,0.264614,0.148732,0.0798251,
0.00326,0.265127,0.149144,0.0800891,
0.00327,0.265646,0.149559,0.0803556,
0.00328,0.266169,0.149978,0.0806246,
0.00329,0.266698,0.150401,0.0808961,
0.0033,0.267232,0.150828,0.0811701,
0.00331,0.267771,0.151259,0.0814466,
0.00332,0.268316,0.151694,0.0817257,
0.00333,0.268865,0.152133,0.0820073,
0.00334,0.26942,0.152576,0.0822915,
0.00335,0.26998,0.153023,0.0825783,
0.00336,0.270546,0.153473,0.0828677,
0.00337,0.271117,0.153928,0.0831598,
0.00338,0.271693,0.154387,0.0834544,
0.00339,0.272274,0.15485,0.0837518,
0.0034,0.272861,0.155317,0.0840518,
0.00341,0.273453,0.155788,0.0843544,
0.00342,0.27405,0.156264,0.0846598,
0.00343,0.274653,0.156743,0.0849679,
0.00344,0.275262,0.157227,0.0852788,
0.00345,0.275875,0.157714,0.0855923,
0.00346,0.276495,0.158206,0.0859087,
0.00347,0.277119,0.158703,0.0862278,
0.00348,0.27775,0.159203,0.0865497,
0.00349,0.278386,0.159708,0.0868744,
0.0035,0.279027,0.160217,0.0872019,
0.00351,0.279674,0.16073,0.0875323,
0.00352,0.280326,0.161248,0.0878656,
0.00353,0.280984,0.16177,0.0882017,
0.00354,0.281648,0.162297,0.0885407,
0.00355,0.282317,0.162828,0.0888826,
0.00356,0.282992,0.163363,0.0892274,
0.00357,0.283673,0.163903,0.0895752,
0.00358,0.284359,0.164447,0.0899259,
0.00359,0.285051,0.164995,0.0902796,
0.0036,0.285749,0.165549,0.0906363,
0.00361,0.286453,0.166106,0.090996,
0.00362,0.287162,0.166668,0.0913587,
0.00363,0.287877,0.167235,0.0917245,
0.00364,0.288598,0.167806,0.0920933,
0.00365,0.289324,0.168382,0.0924651,
0.00366,0.290057,0.168963,0.0928401,
0.00367,0.290795,0.169548,0.0932182,
0.00368,0.291539,0.170138,0.0935993,
0.00369,0.292289,0.170733,0.0939837,
0.0037,0.293045,0.171332,0.0943711,
0.00371,0.293807,0.171936,0.0947618,
0.00372,0.294575,0.172545,0.0951556,
0.00373,0.295348,0.173158,0.0955527,
0.00374,0.296128,0.173776,0.0959529,
0.00375,0.296913,0.174399,0.0963564,
0.00376,0.297705,0.175027,0.0967632,
0.00377,0.298502,0.17566,0.0971732,
0.00378,0.299306,0.176298,0.0975866,
0.00379,0.300116,0.17694,0.0980032,
0.0038,0.300931,0.177588,0.0984232,
0.00381,0.301753,0.17824,0.0988465,
0.00382,0.302581,0.178897,0.0992732,
0.00383,0.303414,0.17956,0.0997033,
0.00384,0.304254,0.180227,0.100137,
0.00385,0.3051,0.180899,0.100574,
0.00386,0.305952,0.181577,0.101014,
0.00387,0.306811,0.182259,0.101458,
0.00388,0.307675,0.182946,0.101905,
0.00389,0.308546,0.183639,0.102356,
0.0039,0.309422,0.184337,0.10281,
0.00391,0.310305,0.18504,0.103268,
0.00392,0.311195,0.185748,0.103729,
0.00393,0.31209,0.186461,0.104194,
0.00394,0.312992,0.187179,0.104663,
0.00395,0.3139,0.187903,0.105135,
0.00396,0.314814,0.188632,0.10561,
0.00397,0.315734,0.189366,0.10609,
0.00398,0.316661,0.190105,0.106573,
0.00399,0.317594,0.19085,0.107059,
0.004,0.318533,0.1916,0.10755,
0.00401,0.319479,0.192356,0.108044,
0.00402,0.320431,0.193116,0.108542,
0.00403,0.321389,0.193883,0.109043,
0.00404,0.322354,0.194654,0.109549,
0.00405,0.323325,0.195431,0.110058,
0.00406,0.324302,0.196214,0.110571,
0.00407,0.325286,0.197002,0.111088,
0.00408,0.326276,0.197795,0.111608,
0.00409,0.327273,0.198595,0.112133,
0.0041,0.328276,0.199399,0.112661,
0.00411,0.329286,0.200209,0.113194,
0.00412,0.330302,0.201025,0.11373,
0.00413,0.331324,0.201847,0.11427,
0.00414,0.332353,0.202674,0.114815,
0.00415,0.333388,0.203506,0.115363,
0.00416,0.33443,0.204345,0.115915,
0.00417,0.335479,0.205189,0.116471,
0.00418,0.336534,0.206039,0.117032,
0.00419,0.337595,0.206894,0.117596,
0.0042,0.338663,0.207756,0.118165,
0.00421,0.339738,0.208623,0.118738,
0.00422,0.340819,0.209496,0.119314,
0.00423,0.341907,0.210375,0.119895,
0.00424,0.343001,0.211259,0.120481,
0.00425,0.344102,0.21215,0.12107,
0.00426,0.345209,0.213047,0.121664,
0.00427,0.346323,0.213949,0.122262,
0.00428,0.347444,0.214857,0.122864,
0.00429,0.348571,0.215772,0.12347,
0.0043,0.349705,0.216692,0.124081,
0.00431,0.350846,0.217619,0.124697,
0.00432,0.351993,0.218551,0.125316,
0.00433,0.353147,0.21949,0.12594,
0.00434,0.354307,0.220434,0.126569,
0.00435,0.355475,0.221385,0.127201,
0.00436,0.356648,0.222342,0.127839,
0.00437,0.357829,0.223305,0.128481,
0.00438,0.359016,0.224274,0.129127,
0.00439,0.36021,0.22525,0.129778,
0.0044,0.361411,0.226232,0.130433,
0.00441,0.362619,0.22722,0.131093,
0.00442,0.363833,0.228214,0.131758,
0.00443,0.365054,0.229215,0.132427,
0.00444,0.366282,0.230222,0.133101,
0.00445,0.367516,0.231235,0.13378,
0.00446,0.368757,0.232255,0.134463,
0.00447,0.370005,0.233281,0.135151,
0.00448,0.37126,0.234314,0.135844,
0.00449,0.372522,0.235353,0.136542,
0.0045,0.37379,0.236398,0.137245,
0.00451,0.375065,0.23745,0.137952,
0.00452,0.376347,0.238509,0.138664,
0.00453,0.377636,0.239574,0.139381,
0.00454,0.378932,0.240646,0.140104,
0.00455,0.380234,0.241725,0.140831,
0.00456,0.381544,0.24281,0.141563,
0.00457,0.38286,0.243901,0.1423,
0.00458,0.384183,0.245,0.143042,
0.00459,0.385513,0.246105,0.143789,
0.0046,0.38685,0.247217,0.144542,
0.00461,0.388193,0.248336,0.145299,
0.00462,0.389544,0.249462,0.146062,
0.00463,0.390901,0.250594,0.14683,
0.00464,0.392266,0.251734,0.147603,
0.00465,0.393637,0.25288,0.148381,
0.00466,0.395015,0.254033,0.149165,
0.00467,0.3964,0.255193,0.149954,
0.00468,0.397792,0.25636,0.150748,
0.00469,0.399191,0.257535,0.151548,
0.0047,0.400597,0.258716,0.152353,
0.00471,0.40201,0.259904,0.153164,
0.00472,0.403429,0.2611,0.15398,
0.00473,0.404856,0.262303,0.154802,
0.00474,0.40629,0.263512,0.155629,
0.00475,0.40773,0.264729,0.156462,
0.00476,0.409178,0.265954,0.1573,
0.00477,0.410632,0.267185,0.158145,
0.00478,0.412094,0.268424,0.158994,
0.00479,0.413562,0.26967,0.15985,
0.0048,0.415038,0.270924,0.160712,
0.00481,0.416521,0.272185,0.161579,
0.00482,0.41801,0.273454,0.162452,
0.00483,0.419507,0.27473,0.163331,
0.00484,0.42101,0.276013,0.164216,
0.00485,0.422521,0.277304,0.165107,
0.00486,0.424039,0.278603,0.166004,
0.00487,0.425564,0.279909,0.166907,
0.00488,0.427095,0.281224,0.167816,
0.00489,0.428634,0.282545,0.168732,
0.0049,0.43018,0.283875,0.169654,
0.00491,0.431733,0.285212,0.170581,
0.00492,0.433293,0.286557,0.171516,
0.00493,0.434861,0.28791,0.172456,
0.00494,0.436435,0.289271,0.173403,
0.00495,0.438016,0.29064,0.174357,
0.00496,0.439605,0.292017,0.175317,
0.00497,0.4412,0.293402,0.176283,
0.00498,0.442803,0.294795,0.177256,
0.00499,0.444413,0.296196,0.178236,
0.005,0.44603,0.297606,0.179222,
0.00501,0.447655,0.299023,0.180216,
0.00502,0.449286,0.300449,0.181216,
0.00503,0.450925,0.301883,0.182223,
0.00504,0.452571,0.303326,0.183237,
0.00505,0.454224,0.304777,0.184258,
0.00506,0.455884,0.306237,0.185286,
0.00507,0.457552,0.307705,0.186321,
0.00508,0.459226,0.309182,0.187364,
0.00509,0.460908,0.310667,0.188413,
0.0051,0.462598,0.312161,0.18947,
0.00511,0.464294,0.313664,0.190535,
0.00512,0.465998,0.315176,0.191607,
0.00513,0.467709,0.316697,0.192687,
0.00514,0.469428,0.318226,0.193774,
0.00515,0.471154,0.319765,0.194869,
0.00516,0.472887,0.321313,0.195972,
0.00517,0.474627,0.32287,0.197082,
0.00518,0.476375,0.324436,0.198201,
0.00519,0.478131,0.326011,0.199328,
0.0052,0.479894,0.327596,0.200463,
0.00521,0.481664,0.32919,0.201606,
0.00522,0.483442,0.330794,0.202758,
0.00523,0.485227,0.332408,0.203918,
0.00524,0.48702,0.334031,0.205086,
0.00525,0.48882,0.335664,0.206264,
0.00526,0.490628,0.337307,0.20745,
0.00527,0.492443,0.33896,0.208645,
0.00528,0.494266,0.340623,0.209849,
0.00529,0.496097,0.342296,0.211063,
0.0053,0.497935,0.343979,0.212285,
0.00531,0.499781,0.345673,0.213518,
0.00532,0.501635,0.347377,0.214759,
0.00533,0.503496,0.349092,0.216011,
0.00534,0.505366,0.350818,0.217272,
0.00535,0.507243,0.352554,0.218543,
0.00536,0.509128,0.354301,0.219825,
0.00537,0.511021,0.35606,0.221117,
0.00538,0.512922,0.357829,0.22242,
0.00539,0.514831,0.35961,0.223733,
0.0054,0.516748,0.361403,0.225058,
0.00541,0.518673,0.363207,0.226393,
0.00542,0.520606,0.365023,0.22774,
0.00543,0.522547,0.366851,0.229099,
0.00544,0.524497,0.368691,0.230469,
0.00545,0.526455,0.370544,0.231852,
0.00546,0.528421,0.372409,0.233247,
0.00547,0.530396,0.374286,0.234655,
0.00548,0.532379,0.376177,0.236076,
0.00549,0.534371,0.378081,0.23751,
0.0055,0.536371,0.379998,0.238958,
0.00551,0.53838,0.381928,0.24042,
0.00552,0.540398,0.383873,0.241897,
0.00553,0.542425,0.385831,0.243388,
0.00554,0.544461,0.387804,0.244895,
0.00555,0.546506,0.389792,0.246417,
0.00556,0.54856,0.391794,0.247956,
0.00557,0.550624,0.393812,0.249512,
0.00558,0.552696,0.395846,0.251085,
0.00559,0.554779,0.397895,0.252676,
0.0056,0.556871,0.399961,0.254286,
0.00561,0.558973,0.402044,0.255915,
0.00562,0.561085,0.404144,0.257564,
0.00563,0.563207,0.406257,0.259235,
0.00564,0.565339,0.408397,0.260928,
0.00565,0.567482,0.410552,0.262644,
0.00566,0.569635,0.412727,0.264384,
0.00567,0.571802,0.41492,0.26615,
0.00568,0.573985,0.417137,0.267943,
0.00569,0.576181,0.419372,0.269764,
0.0057,0.578391,0.421632,0.271616,
0.00571,0.580615,0.423911,0.273499,
0.00572,0.582853,0.426219,0.275417,
0.00573,0.585104,0.428548,0.277371,
0.00574,0.587369,0.430905,0.279365,
0.00575,0.589649,0.433287,0.281401,
0.00576,0.591942,0.4357,0.283482,
0.00577,0.59425,0.438138,0.285613,
0.00578,0.596572,0.440613,0.287797,
0.00579,0.598908,0.443114,0.29004,
0.0058,0.60126,0.445657,0.292348,
0.00581,0.603609,0.44823,0.294726,
0.00582,0.606006,0.450847,0.297185,
0.00583,0.608371,0.453499,0.29973,
0.00584,0.610812,0.4562,0.302375,
0.00585,0.61322,0.458942,0.305131,
0.00586,0.615685,0.461739,0.308014,
0.00587,0.618109,0.464507,0.311041,
0.00588,0.620622,0.467482,0.314235,
0.00589,0.623091,0.470383,0.317622,
0.0059,0.625631,0.473484,0.321235,
0.00591,0.628138,0.476591,0.325114,
0.00592,0.630711,0.479709,0.329309,
0.00593,0.633267,0.482977,0.33385,
0.00594,0.63587,0.486394,0.338859,
0.00595,0.638447,0.489804,0.344455,
0.00596,0.641104,0.493385,0.350668,
0.00597,0.643759,0.497094,0.357695,
0.00598,0.646432,0.50094,0.365658,
0.00599,0.649129,0.504933,0.374704,
0.006,0.651849,0.50912,0.384917,
0.00601,0.654595,0.513504,0.396319,
0.00602,0.657367,0.518112,0.408826,
0.00603,0.660133,0.522985,0.422243,
0.00604,0.662989,0.528155,0.436319,
0.00605,0.665853,0.533671,0.451018,
0.00606,0.668748,0.539591,0.466216,
0.00607,0.671678,0.545983,0.481685,
0.00608,0.674647,0.552931,0.49723,
0.00609,0.677659,0.560535,0.512746,
0.0061,0.680717,0.568915,0.528197,
0.00611,0.683826,0.578211,0.543579,
0.00612,0.686992,0.588575,0.558903,
0.00613,0.690187,0.600163,0.574181,
0.00614,0.693516,0.61311,0.589419,
0.00615,0.696873,0.627484,0.604623,
0.00616,0.700378,0.643245,0.619795,
0.00617,0.703971,0.660201,0.634938,
0.00618,0.70769,0.678041,0.650055,
0.00619,0.71156,0.696429,0.665149,
0.0062,0.71561,0.715048,0.680221,
0.00621,0.719876,0.733664,0.695272,
0.00622,0.724403,0.752247,0.710302,
0.00623,0.729247,0.770831,0.725312,
0.00624,0.734482,0.789378,0.740301,
0.00625,0.740201,0.807836,0.755272,
0.00626,0.746528,0.826163,0.770226,
0.00627,0.753626,0.844356,0.785169,
0.00628,0.761712,0.862443,0.800105,
0.00629,0.771083,0.880482,0.815041,
0.0063,0.782138,0.898547,0.829983,
0.00631,0.795416,0.916729,0.84494,
0.00632,0.811611,0.935134,0.859925,
0.00633,0.831512,0.953881,0.874953,
0.00634,0.855709,0.973118,0.890047,
0.00635,0.883935,0.993021,0.905236,
0.00636,0.914768,1.0138,0.920556,
0.00637,0.94627,1.03569,0.936053,
0.00638,0.975851,1.05897,0.951785,
0.00639,1.00183,1.08383,0.967827,
0.0064,1.02397,1.1102,0.984279,
0.00641,1.0426,1.13705,1.00127,
0.00642,1.05826,1.16123,1.01898,
0.00643,1.07144,1.17719,1.03765,
0.00644,1.08259,1.18297,1.05759,
0.00645,1.09209,1.18408,1.07927,
0.00646,1.10023,1.18429,1.10327,
0.00647,1.10725,1.18437,1.13034,
0.00648,1.11335,1.1844,1.1609,
0.00649,1.11869,,1.19312,
0.0065,1.12338,,1.21804,
0.00651,1.12753,,1.22586,
0.00652,1.13122,,1.22635,
0.00653,1.13453,,1.22633,
0.00654,1.1375,,1.22633,
0.00655,1.14018,,1.22634,
0.00656,1.14262,,1.22635,
0.00657,1.14485,,1.22635,
0.00658,1.14689,,1.22636,
0.00659,1.14877,,1.22637,
0.0066,1.15051,,1.22638,
0.00661,1.15212,,1.22639,
0.00662,1.15362,,1.22639,
0.00663,1.15503,,1.2264,
0.00664,1.15635,,1.22641,
0.00665,1.1576,,1.22642,
0.00666,1.15877,,1.22642,
0.00667,1.15989,,1.22643,
0.00668,1.16096,,1.22644,
0.00669,1.16198,,1.22645,
0.0067,1.16295,,1.22646,
0.00671,1.16389,,1.22647,
0.00672,1.1648,,1.22648,
0.00673,1.16567,,1.2265,
0.00674,1.16652,,1.22651,
0.00675,1.16734,,1.22653,
0.00676,1.16814,,1.22654,
0.00677,1.16892,,1.22656,
0.00678,1.16969,,1.22657,
0.00679,1.17043,,1.22658,
0.0068,1.17117,,1.2266,
0.00681,1.17189,,1.22661,
0.00682,1.17259,,1.22663,
0.00683,1.17329,,1.22664,
0.00684,1.17398,,1.22666,
0.00685,1.17466,,1.22667,
0.00686,1.17533,,1.22668,
0.00687,1.17599,,1.2267,
0.00688,1.17664,,1.22671,
0.00689,1.17729,,1.22673,
0.0069,1.17793,,1.22674,
0.00691,1.17857,,1.22675,
0.00692,1.1792,,1.22677,
0.00693,1.17983,,1.22678,
0.00694,1.18045,,1.2268,
0.00695,1.18107,,1.22681,
0.00696,1.18169,,1.22682,
0.00697,1.1823,,1.22684,
0.00698,1.1829,,1.22685,
0.00699,1.18351,,1.22687,
0.007,1.18411,,1.22688,
0.00701,1.1847,,1.22689,
0.00702,1.1853,,1.22691,
0.00703,1.18589,,1.22692,
0.00704,1.18648,,1.22694,
0.00705,1.18706,,1.22695,
0.00706,1.18765,,1.22696,
0.00707,1.18823,,1.22698,
0.00708,1.1888,,1.22699,
0.00709,1.18938,,1.227,
0.0071,1.18995,,1.22702,
0.00711,1.19052,,1.22703,
0.00712,1.19109,,1.22704,
0.00713,1.19166,,1.22706,
0.00714,1.19222,,1.22707,
0.00715,1.19278,,1.22708,
0.00716,1.19334,,1.2271,
0.00717,1.1939,,1.22711,
0.00718,1.19445,,1.22713,
0.00719,1.19501,,1.22714,
0.0072,1.19556,,1.22715,
0.00721,1.19611,,1.22717,
0.00722,1.19665,,1.22718,
0.00723,1.1972,,1.22719,
0.00724,1.19774,,1.22721,
0.00725,1.19829,,1.22722,
0.00726,1.19882,,1.22723,
0.00727,1.19936,,1.22725,
0.00728,1.1999,,1.22726,
0.00729,1.20043,,1.22727,
0.0073,1.20096,,1.22729,
0.00731,1.20149,,1.2273,
0.00732,1.20202,,1.22731,
0.00733,1.20255,,1.22732,
0.00734,1.20307,,1.22734,
0.00735,1.2036,,1.22735,
0.00736,1.20412,,1.22736,
0.00737,1.20464,,1.22738,
0.00738,1.20516,,1.22739,
0.00739,1.20567,,1.2274,
0.0074,1.20619,,1.22742,
0.00741,1.2067,,1.22743,
0.00742,1.20721,,1.22744,
0.00743,1.20772,,1.22746,
0.00744,1.20823,,1.22747,
0.00745,1.20873,,1.22748,
0.00746,1.20924,,1.22749,
0.00747,1.20974,,1.22751,
0.00748,1.21024,,1.22752,
0.00749,1.21074,,1.22753,
0.0075,1.21124,,1.22755,
0.00751,1.21174,,1.22756,
0.00752,1.21223,,1.22757,
0.00753,1.21272,,1.22758,
0.00754,1.21322,,1.2276,
0.00755,1.21371,,1.22761,
0.00756,1.21419,,1.22762,
0.00757,1.21468,,1.22764,
0.00758,1.21517,,1.22765,
0.00759,1.21565,,1.22766,
0.0076,1.21613,,1.22767,
0.00761,1.21662,,1.22769,
0.00762,1.2171,,1.2277,
0.00763,1.21757,,1.22771,
0.00764,1.21805,,1.22772,
0.00765,1.21853,,1.22774,
0.00766,1.219,,1.22775,
0.00767,1.21947,,1.22776,
0.00768,1.21994,,1.22777,
0.00769,1.22041,,1.22779,
0.0077,1.22088,,1.2278,
0.00771,1.22135,,1.22781,
0.00772,1.22181,,1.22782,
0.00773,1.22228,,1.22784,
0.00774,1.22274,,1.22785,
0.00775,1.2232,,1.22786,
0.00776,1.22366,,1.22787,
0.00777,1.22412,,1.22789,
0.00778,1.22458,,1.2279,
0.00779,1.22503,,1.22791,
0.0078,1.22549,,1.22792,
0.00781,1.22594,,1.22794,
0.00782,1.22639,,1.22795,
0.00783,1.22685,,1.22796,
0.00784,1.2273,,1.22797,
0.00785,1.22774,,1.22799,
0.00786,1.22819,,1.228,
0.00787,1.22864,,1.22801,
0.00788,1.22908,,1.22802,
0.00789,1.22952,,1.22804,
0.0079,1.22997,,1.22805,
0.00791,1.23041,,1.22806,
0.00792,1.23085,,1.22807,
0.00793,1.23128,,1.22808,
0.00794,1.23172,,1.2281,
0.00795,1.23216,,1.22811,
0.00796,1.23259,,1.22812,
0.00797,1.23302,,1.22813,
0.00798,1.23346,,1.22815,
0.00799,1.23389,,1.22816,
0.008,1.23432,,1.22817,
0.00801,1.23475,,1.22818,
0.00802,1.23517,,1.22819,
0.00803,1.2356,,1.22821,
0.00804,1.23602,,1.22822,
0.00805,1.23645,,1.22823,
0.00806,1.23687,,1.22824,
0.00807,1.23729,,1.22825,
0.00808,1.23771,,1.22827,
0.00809,1.23813,,1.22828,
0.0081,1.23855,,1.22829,
0.00811,1.23897,,1.2283,
0.00812,1.23939,,1.22832,
0.00813,1.2398,,1.22833,
0.00814,1.24022,,1.22834,
0.00815,1.24063,,1.22835,
0.00816,1.24104,,1.22836,
0.00817,1.24145,,1.22838,
0.00818,1.24186,,1.22839,
0.00819,1.24227,,1.2284,
0.0082,1.24268,,1.22841,
0.00821,1.24308,,1.22842,
0.00822,1.24349,,1.22843,
0.00823,1.24389,,1.22845,
0.00824,1.2443,,1.22846,
0.00825,1.2447,,1.22847,
0.00826,1.2451,,1.22848,
0.00827,1.2455,,1.22849,
0.00828,1.2459,,1.22851,
0.00829,1.2463,,1.22852,
0.0083,1.2467,,1.22853,
0.00831,1.2471,,1.22854,
0.00832,1.24749,,1.22855,
0.00833,1.24789,,1.22857,
0.00834,1.24828,,1.22858,
0.00835,1.24867,,1.22859,
0.00836,1.24906,,1.2286,
0.00837,1.24945,,1.22861,
0.00838,1.24984,,1.22862,
0.00839,1.25023,,1.22864,
0.0084,1.25062,,1.22865,
0.00841,1.25101,,1.22866,
0.00842,1.25139,,1.22867,
0.00843,1.25178,,1.22868,
0.00844,1.25216,,1.2287,
0.00845,1.25255,,1.22871,
0.00846,1.25293,,1.22872,
0.00847,1.25331,,1.22873,
0.00848,1.25369,,1.22874,
0.00849,1.25407,,1.22875,
0.0085,1.25445,,1.22877,
0.00851,1.25483,,1.22878,
0.00852,1.2552,,1.22879,
0.00853,1.25558,,1.2288,
0.00854,1.25595,,1.22881,
0.00855,1.25633,,1.22882,
0.00856,1.2567,,1.22884,
0.00857,1.25708,,1.22885,
0.00858,1.25745,,1.22886,
0.00859,1.25782,,1.22887,
0.0086,1.25819,,1.22888,
0.00861,1.25856,,1.22889,
0.00862,1.25893,,1.22891,
0.00863,1.2593,,1.22892,
0.00864,1.25966,,1.22893,
0.00865,1.26003,,1.22894,
0.00866,1.26039,,1.22895,
0.00867,1.26076,,1.22897,
0.00868,1.26112,,1.22898,
0.00869,1.26148,,1.22899,
0.0087,1.26185,,1.229,
0.00871,1.26221,,1.22901,
0.00872,1.26257,,1.22903,
0.00873,1.26293,,1.22904,
0.00874,1.26329,,1.22905,
0.00875,1.26364,,1.22906,
0.00876,1.264,,1.22907,
0.00877,1.26436,,1.22909,
0.00878,1.26471,,1.2291,
0.00879,1.26507,,1.22911,
0.0088,1.26542,,1.22912,


==> tension_loading.csv <==
Loading,tension_4h,tension_2h,tension_h,tension_05h
0,0,0,0,0
1E-05,0.0226273,1.41604,1.41617,1.41656
2E-05,0.0452546,2.83209,2.83234,2.83312
3E-05,0.0678859,4.24813,4.24851,4.24969
4E-05,0.0905215,5.66416,5.66468,5.66624
5E-05,0.113164,7.08019,7.08084,7.0828
6E-05,0.135815,8.49621,8.49699,8.49935
7E-05,0.158477,9.91221,9.91314,9.9159
8E-05,0.181153,11.3282,11.3293,11.3324
9E-05,0.203843,12.7442,12.7454,12.749
0.0001,0.226551,14.1601,14.1615,14.1655
0.00011,0.249278,15.5761,15.5776,15.582
0.00012,0.272026,16.992,16.9937,16.9985
0.00013,0.294797,18.4079,18.4098,18.4151
0.00014,0.317594,19.8238,19.8258,19.8315
0.00015,0.340418,21.2396,21.2419,21.248
0.00016,0.363272,22.6554,22.6579,22.6645
0.00017,0.386158,24.0712,24.0739,24.081
0.00018,0.409077,25.4869,25.4899,25.4974
0.00019,0.432031,26.9026,26.9058,26.9138
0.0002,0.455024,28.3183,28.3217,28.3303
0.00021,0.478056,29.7339,29.7376,29.7467
0.00022,0.50113,31.1495,31.1535,31.163
0.00023,0.524248,32.565,32.5693,32.5794
0.00024,0.547411,33.9805,33.9852,33.9958
0.00025,0.570623,35.3959,35.4009,35.4121
0.00026,0.593885,36.8113,36.8167,36.8284
0.00027,0.617199,38.2266,38.2324,38.2447
0.00028,0.640567,39.6419,39.648,39.6609
0.00029,0.663991,41.0571,41.0637,41.0772
0.0003,0.687474,42.4723,42.4793,42.4934
0.00031,0.711016,43.8874,43.8948,43.9096
0.00032,0.734621,45.3024,45.3103,45.3258
0.00033,0.758291,46.7173,46.7258,46.7419
0.00034,0.782026,48.1322,48.1412,48.158
0.00035,0.805831,49.547,49.5566,49.5741
0.00036,0.829705,50.9618,50.9719,50.9902
0.00037,0.853652,52.3765,52.3871,52.4062
0.00038,0.877674,53.791,53.8024,53.8222
0.00039,0.901772,55.2056,55.2175,55.2382
0.0004,0.925949,56.62,56.6327,56.6541
0.00041,0.950206,58.0343,58.0477,58.07
0.00042,0.974546,59.4486,59.4627,59.4859
0.00043,0.998971,60.8627,60.8777,60.9018
0.00044,1.02348,62.2768,62.2925,62.3176
0.00045,1.04808,63.6908,63.7074,63.7333
0.00046,1.07277,65.1047,65.1221,65.1491
0.00047,1.09756,66.5185,66.5368,66.5648
0.00048,1.12244,67.9322,67.9515,67.9804
0.00049,1.14741,69.3458,69.366,69.396
0.0005,1.17249,70.7592,70.7805,70.8116
0.00051,1.19766,72.1726,72.195,72.2272
0.00052,1.22294,73.5859,73.6093,73.6427
0.00053,1.24832,74.999,75.0236,75.0581
0.00054,1.27381,76.4121,76.4378,76.4735
0.00055,1.29941,77.825,77.852,77.8889
0.00056,1.32512,79.2378,79.266,79.3042
0.00057,1.35094,80.6505,80.68,80.7195
0.00058,1.37688,82.0631,82.0939,82.1347
0.00059,1.40293,83.4756,83.5078,83.5499
0.0006,1.4291,84.8879,84.9215,84.965
0.00061,1.4554,86.3001,86.3352,86.3801
0.00062,1.48181,87.7122,87.7488,87.7952
0.00063,1.50835,89.1241,89.1622,89.2101
0.00064,1.53502,90.5359,90.5757,90.6251
0.00065,1.56182,91.9476,91.989,92.04
0.00066,1.58875,93.3591,93.4022,93.4548
0.00067,1.61581,94.7705,94.8153,94.8696
0.00068,1.643,96.1818,96.2284,96.2843
0.00069,1.67033,97.5929,97.6413,97.6989
0.0007,1.6978,99.0039,99.0542,99.1135
0.00071,1.72541,100.415,100.467,100.528
0.00072,1.75317,101.825,101.88,101.943
0.00073,1.78107,103.236,103.292,103.357
0.00074,1.80911,104.646,104.705,104.771
0.00075,1.8373,106.056,106.117,106.186
0.00076,1.86565,107.466,107.529,107.6
0.00077,1.89414,108.876,108.941,109.014
0.00078,1.92279,110.286,110.353,110.428
0.00079,1.9516,111.696,111.765,111.842
0.0008,1.98056,113.105,113.177,113.256
0.00081,2.00969,114.514,114.589,114.67
0.00082,2.03897,115.923,116,116.084
0.00083,2.06843,117.332,117.412,117.498
0.00084,2.09804,118.741,118.823,118.912
0.00085,2.12783,120.149,120.234,120.325
0.00086,2.15778,121.558,121.646,121.739
0.00087,2.18791,122.966,123.057,123.152
0.00088,2.21821,124.374,124.467,124.566
0.00089,2.24868,125.781,125.878,125.979
0.0009,2.27933,127.189,127.289,127.393
0.00091,2.31016,128.596,128.699,128.806
0.00092,2.34118,130.004,130.11,130.219
0.00093,2.37237,131.411,131.52,131.632
0.00094,2.40375,132.817,132.93,133.045
0.00095,2.43532,134.224,134.34,134.458
0.00096,2.46708,135.63,135.75,135.871
0.00097,2.49902,137.036,137.16,137.284
0.00098,2.53116,138.442,138.569,138.696
0.00099,2.5635,139.848,139.979,140.109
0.001,2.59603,141.254,141.388,141.521
0.00101,2.57871,142.881,142.914,142.994
0.00102,2.60413,144.298,144.33,144.41
0.00103,2.62998,145.721,145.753,145.829
0.00104,2.65629,147.137,147.17,147.254
0.00105,2.68349,148.577,148.603,148.672
0.00106,2.71227,150.013,150.021,150.098
0.00107,2.74227,151.43,151.456,151.516
0.00108,2.77697,152.877,152.88,152.939
0.00109,2.80979,154.301,154.29,154.353
0.0011,2.84224,155.704,155.717,155.774
0.00111,2.87311,157.139,157.133,157.19
0.00112,2.90658,158.554,158.539,158.606
0.00113,2.93927,159.969,159.962,160.021
0.00114,2.97211,161.383,161.368,161.436
0.00115,3.00513,162.798,162.791,162.851
0.00116,3.03833,164.213,164.196,164.266
0.00117,3.07172,165.628,165.619,165.682
0.00118,3.10528,167.025,167.024,167.097
0.00119,3.13903,168.457,168.448,168.512
0.0012,3.17297,169.854,169.853,169.927
0.00121,3.20709,171.286,171.276,171.342
0.00122,3.2414,172.683,172.681,172.757
0.00123,3.2759,174.115,174.105,174.172
0.00124,3.31059,175.514,175.519,175.587
0.00125,3.34547,176.944,176.922,177.002
0.00126,3.38054,178.342,178.347,178.416
0.00127,3.41581,179.773,179.761,179.831
0.00128,3.45128,181.188,181.164,181.246
0.00129,3.48695,182.603,182.588,182.661
0.0013,3.52281,184.017,184.002,184.076
0.00131,3.55887,185.432,185.405,185.49
0.00132,3.59514,186.846,186.83,186.905
0.00133,3.63161,188.26,188.244,188.32
0.00134,3.66829,189.675,189.646,189.734
0.00135,3.70517,191.089,191.071,191.149
0.00136,3.74226,192.503,192.485,192.564
0.00137,3.77955,193.917,193.888,193.978
0.00138,3.81706,195.332,195.312,195.393
0.00139,3.85478,196.746,196.725,196.807
0.0014,3.89271,198.16,198.128,198.222
0.00141,3.93085,199.574,199.552,199.636
0.00142,3.96922,200.988,200.966,201.05
0.00143,4.00779,202.402,202.379,202.465
0.00144,4.04659,203.816,203.792,203.879
0.00145,4.08561,205.23,205.206,205.293
0.00146,4.12484,206.644,206.619,206.708
0.00147,4.1643,208.058,208.032,208.122
0.00148,4.20398,209.472,209.445,209.536
0.00149,4.24389,210.886,210.858,210.95
0.0015,4.28402,212.3,212.271,212.364
0.00151,4.32438,213.714,213.684,213.778
0.00152,4.36497,215.128,215.097,215.193
0.00153,4.40578,216.541,216.51,216.607
0.00154,4.44683,217.955,217.923,218.021
0.00155,4.48811,219.369,219.336,219.435
0.00156,4.52963,220.782,220.749,220.848
0.00157,4.57138,222.196,222.162,222.262
0.00158,4.61337,223.61,223.574,223.676
0.00159,4.65559,225.023,224.987,225.09
0.0016,4.69805,226.437,226.4,226.504
0.00161,4.74075,227.85,227.812,227.918
0.00162,4.7837,229.264,229.225,229.331
0.00163,4.82688,230.677,230.637,230.745
0.00164,4.87031,232.09,232.049,232.159
0.00165,4.91398,233.504,233.462,233.572
0.00166,4.9579,234.917,234.874,234.986
0.00167,5.00207,236.33,236.286,236.399
0.00168,5.04649,237.744,237.699,237.813
0.00169,5.09115,239.157,239.111,239.226
0.0017,5.13607,240.57,240.523,240.64
0.00171,5.18123,241.983,241.935,242.053
0.00172,5.22666,243.396,243.347,243.466
0.00173,5.27233,244.809,244.759,244.879
0.00174,5.31826,246.222,246.171,246.293
0.00175,5.36445,247.635,247.583,247.706
0.00176,5.4109,249.048,248.995,249.119
0.00177,5.4576,250.461,250.406,250.532
0.00178,5.50457,251.874,251.818,251.945
0.00179,5.55179,253.287,253.23,253.358
0.0018,5.59928,254.7,254.641,254.771
0.00181,5.64703,256.112,256.053,256.184
0.00182,5.69505,257.525,257.464,257.597
0.00183,5.74333,258.938,258.876,259.01
0.00184,5.79188,260.35,260.287,260.423
0.00185,5.8407,261.763,261.699,261.836
0.00186,5.88979,263.175,263.11,263.248
0.00187,5.93915,264.588,264.521,264.661
0.00188,5.98878,266,265.932,266.074
0.00189,6.03868,267.413,267.343,267.486
0.0019,6.08885,268.825,268.754,268.899
0.00191,6.1393,270.237,270.165,270.311
0.00192,6.19003,271.65,271.576,271.724
0.00193,6.24103,273.062,272.987,273.136
0.00194,6.29231,274.474,274.398,274.549
0.00195,6.34387,275.886,275.809,275.961
0.00196,6.39571,277.298,277.219,277.373
0.00197,6.44783,278.71,278.63,278.785
0.00198,6.50023,280.122,280.041,280.198
0.00199,6.55291,281.534,281.451,281.61
0.002,6.60588,282.946,282.862,283.022
0.00201,6.65914,284.358,284.272,284.434
0.00202,6.71268,285.77,285.682,285.846
0.00203,6.7665,287.181,287.093,287.258
0.00204,6.82062,288.593,288.503,288.67
0.00205,6.87502,290.005,289.913,290.081
0.00206,6.92972,291.416,291.323,291.493
0.00207,6.9847,292.828,292.733,292.905
0.00208,7.03998,294.239,294.143,294.317
0.00209,7.09555,295.651,295.553,295.728
0.0021,7.15141,297.062,296.963,297.14
0.00211,7.20757,298.473,298.372,298.551
0.00212,7.26403,299.885,299.782,299.963
0.00213,7.32078,301.296,301.192,301.374
0.00214,7.37783,302.707,302.601,302.786
0.00215,7.43518,304.118,304.011,304.197
0.00216,7.49282,305.529,305.42,305.608
0.00217,7.55077,306.94,306.83,307.019
0.00218,7.60902,308.351,308.239,308.43
0.00219,7.66757,309.762,309.648,309.842
0.0022,7.72642,311.173,311.057,311.253
0.00221,7.78558,312.584,312.466,312.664
0.00222,7.84504,313.994,313.875,314.074
0.00223,7.90481,315.405,315.284,315.485
0.00224,7.96489,316.816,316.693,316.896
0.00225,8.02527,318.226,318.102,318.307
0.00226,8.08596,319.637,319.511,319.718
0.00227,8.14696,321.047,320.919,321.128
0.00228,8.20827,322.458,322.328,322.539
0.00229,8.26989,323.868,323.736,323.949
0.0023,8.33182,325.278,325.145,325.36
0.00231,8.39406,326.688,326.553,326.77
0.00232,8.45662,328.098,327.961,328.181
0.00233,8.51949,329.508,329.37,329.591
0.00234,8.58267,330.918,330.778,331.001
0.00235,8.64618,332.328,332.186,332.411
0.00236,8.70999,333.738,333.594,333.821
0.00237,8.77413,335.148,335.002,335.231
0.00238,8.83858,336.558,336.409,336.641
0.00239,8.90335,337.968,337.817,338.051
0.0024,8.96844,339.377,339.225,339.461
0.00241,9.03385,340.787,340.632,340.871
0.00242,9.09958,342.196,342.04,342.281
0.00243,9.16563,343.606,343.447,343.69
0.00244,9.232,345.015,344.855,345.1
0.00245,9.2987,346.424,346.262,346.509
0.00246,9.36572,347.833,347.669,347.919
0.00247,9.43306,349.243,349.076,349.328
0.00248,9.50073,350.652,350.483,350.738
0.00249,9.56872,352.061,351.89,352.147
0.0025,9.63704,353.469,353.297,353.556
0.00251,9.70569,354.878,354.704,354.965
0.00252,9.77466,356.287,356.11,356.374
0.00253,9.84396,357.696,357.517,357.783
0.00254,9.91359,359.104,358.923,359.192
0.00255,9.98355,360.513,360.33,360.601
0.00256,10.0538,361.921,361.736,362.01
0.00257,10.1245,363.33,363.142,363.418
0.00258,10.1954,364.738,364.549,364.827
0.00259,10.2667,366.146,365.955,366.236
0.0026,10.3383,367.554,367.361,367.644
0.00261,10.4103,368.963,368.766,369.052
0.00262,10.4825,370.371,370.172,370.461
0.00263,10.5552,371.778,371.578,371.869
0.00264,10.6281,373.186,372.984,373.277
0.00265,10.7014,374.594,374.389,374.685
0.00266,10.775,376.002,375.795,376.093
0.00267,10.849,377.409,377.2,377.501
0.00268,10.9233,378.817,378.605,378.909
0.00269,10.9979,380.224,380.01,380.317
0.0027,11.0729,381.632,381.415,381.725
0.00271,11.1482,383.039,382.82,383.132
0.00272,11.2238,384.446,384.225,384.54
0.00273,11.2998,385.853,385.63,385.948
0.00274,11.3761,387.26,387.034,387.355
0.00275,11.4528,388.667,388.439,388.762
0.00276,11.5298,390.074,389.843,390.17
0.00277,11.6071,391.48,391.248,391.577
0.00278,11.6848,392.887,392.652,392.984
0.00279,11.7628,394.293,394.056,394.391
0.0028,11.8412,395.7,395.46,395.798
0.00281,11.9199,397.106,396.864,397.205
0.00282,11.9989,398.512,398.268,398.611
0.00283,12.0783,399.919,399.672,400.018
0.00284,12.1581,401.325,401.075,401.425
0.00285,12.2382,402.731,402.479,402.831
0.00286,12.3186,404.136,403.882,404.238
0.00287,12.3993,405.542,405.286,405.644
0.00288,12.4804,406.948,406.689,407.05
0.00289,12.5619,408.353,408.092,408.456
0.0029,12.6437,409.759,409.495,409.862
0.00291,12.7259,411.164,410.898,411.268
0.00292,12.8083,412.569,412.3,412.674
0.00293,12.8912,413.974,413.703,414.08
0.00294,12.9744,415.379,415.106,415.486
0.00295,13.0579,416.784,416.508,416.891
0.00296,13.1418,418.189,417.91,418.297
0.00297,13.226,419.594,419.313,419.702
0.00298,13.3106,420.998,420.715,421.108
0.00299,13.3955,422.403,422.117,422.513
0.003,13.4808,423.807,423.518,423.918
0.00301,13.5664,425.211,424.92,425.323
0.00302,13.6523,426.616,426.322,426.728
0.00303,13.7386,428.02,427.723,428.133
0.00304,13.8253,429.423,429.125,429.538
0.00305,13.9123,430.827,430.526,430.942
0.00306,13.9997,432.231,431.927,432.347
0.00307,14.0874,433.634,433.328,433.751
0.00308,14.1754,435.038,434.729,435.156
0.00309,14.2638,436.441,436.13,436.56
0.0031,14.3526,437.844,437.53,437.964
0.00311,14.4417,439.247,438.931,439.368
0.00312,14.5311,440.65,440.331,440.772
0.00313,14.6209,442.053,441.731,442.176
0.00314,14.711,443.455,443.131,443.58
0.00315,14.8015,444.858,444.531,444.983
0.00316,14.8924,446.26,445.931,446.387
0.00317,14.9836,447.663,447.331,447.79
0.00318,15.0751,449.065,448.73,449.194
0.00319,15.167,450.467,450.13,450.597
0.0032,15.2592,451.868,451.529,452
0.00321,15.3518,453.27,452.928,453.403
0.00322,15.4448,454.672,454.327,454.806
0.00323,15.538,456.073,455.726,456.209
0.00324,15.6317,457.474,457.125,457.611
0.00325,15.7257,458.875,458.524,459.014
0.00326,15.82,460.276,459.922,460.416
0.00327,15.9147,461.677,461.32,461.818
0.00328,16.0097,463.078,462.718,463.221
0.00329,16.1051,464.478,464.117,464.623
0.0033,16.2008,465.879,465.514,466.024
0.00331,16.2969,467.279,466.912,467.426
0.00332,16.3933,468.679,468.31,468.828
0.00333,16.4901,470.079,469.707,470.23
0.00334,16.5872,471.479,471.104,471.631
0.00335,16.6847,472.878,472.501,473.032
0.00336,16.7825,474.277,473.898,474.433
0.00337,16.8806,475.677,475.295,475.835
0.00338,16.9791,477.076,476.692,477.235
0.00339,17.078,478.475,478.088,478.636
0.0034,17.1772,479.873,479.485,480.037
0.00341,17.2767,481.272,480.881,481.438
0.00342,17.3766,482.67,482.277,482.838
0.00343,17.4769,484.068,483.673,484.238
0.00344,17.5774,485.466,485.068,485.638
0.00345,17.6784,486.864,486.464,487.038
0.00346,17.7796,488.262,487.859,488.438
0.00347,17.8812,489.659,489.254,489.838
0.00348,17.9832,491.057,490.649,491.238
0.00349,18.0855,492.454,492.044,492.637
0.0035,18.1881,493.851,493.439,494.036
0.00351,18.2911,495.247,494.833,495.435
0.00352,18.3945,496.644,496.227,496.835
0.00353,18.4981,498.04,497.622,498.233
0.00354,18.6021,499.436,499.015,499.632
0.00355,18.7065,500.832,500.409,501.031
0.00356,18.8112,502.228,501.803,502.429
0.00357,18.9162,503.623,503.196,503.827
0.00358,19.0216,505.018,504.589,505.226
0.00359,19.1273,506.413,505.982,506.624
0.0036,19.2333,507.808,507.375,508.021
0.00361,19.3397,509.203,508.768,509.419
0.00362,19.4465,510.597,510.16,510.817
0.00363,19.5535,511.991,511.552,512.214
0.00364,19.6609,513.385,512.944,513.611
0.00365,19.7686,514.779,514.336,515.008
0.00366,19.8767,516.172,515.728,516.405
0.00367,19.9851,517.565,517.119,517.802
0.00368,20.0939,518.958,518.51,519.198
0.00369,20.2029,520.351,519.901,520.595
0.0037,20.3123,521.744,521.292,521.991
0.00371,20.4221,523.136,522.682,523.387
0.00372,20.5321,524.528,524.073,524.783
0.00373,20.6425,525.92,525.463,526.178
0.00374,20.7533,527.311,526.853,527.574
0.00375,20.8643,528.702,528.242,528.969
0.00376,20.9757,530.093,529.632,530.364
0.00377,21.0874,531.484,531.021,531.759
0.00378,21.1995,532.874,532.41,533.154
0.00379,21.3118,534.264,533.799,534.549
0.0038,21.4245,535.654,535.187,535.943
0.00381,21.5375,537.044,536.575,537.338
0.00382,21.6509,538.433,537.964,538.732
0.00383,21.7645,539.822,539.351,540.125
0.00384,21.8785,541.21,540.739,541.519
0.00385,21.9928,542.599,542.126,542.912
0.00386,22.1074,543.987,543.513,544.306
0.00387,22.2224,545.374,544.9,545.699
0.00388,22.3377,546.762,546.286,547.092
0.00389,22.4532,548.149,547.673,548.484
0.0039,22.5691,549.536,549.059,549.877
0.00391,22.6854,550.922,550.444,551.269
0.00392,22.8019,552.308,551.83,552.661
0.00393,22.9187,553.694,553.215,554.053
0.00394,23.0359,555.079,554.6,555.444
0.00395,23.1534,556.464,555.985,556.836
0.00396,23.2712,557.849,557.369,558.227
0.00397,23.3893,559.233,558.753,559.618
0.00398,23.5077,560.617,560.137,561.009
0.00399,23.6264,562.001,561.52,562.399
0.004,23.7454,563.384,562.904,563.789
0.00401,23.8648,564.767,564.286,565.179
0.00402,23.9844,566.15,565.669,566.569
0.00403,24.1043,567.532,567.051,567.959
0.00404,24.2246,568.913,568.433,569.348
0.00405,24.3451,570.295,569.815,570.737
0.00406,24.466,571.676,571.196,572.126
0.00407,24.5871,573.056,572.577,573.514
0.00408,24.7086,574.436,573.958,574.903
0.00409,24.8303,575.816,575.338,576.291
0.0041,24.9524,577.195,576.718,577.679
0.00411,25.0747,578.573,578.098,579.066
0.00412,25.1973,579.952,579.477,580.453
0.00413,25.3203,581.329,580.856,581.84
0.00414,25.4435,582.707,582.235,583.227
0.00415,25.567,584.084,583.613,584.614
0.00416,25.6908,585.46,584.991,586
0.00417,25.8149,586.836,586.369,587.386
0.00418,25.9393,588.211,587.746,588.771
0.00419,26.064,589.586,589.122,590.157
0.0042,26.1889,590.961,590.499,591.542
0.00421,26.3141,592.334,591.875,592.926
0.00422,26.4397,593.708,593.25,594.311
0.00423,26.5655,595.081,594.626,595.695
0.00424,26.6915,596.453,596,597.079
0.00425,26.8179,597.824,597.375,598.462
0.00426,26.9445,599.196,598.749,599.846
0.00427,27.0714,600.566,600.122,601.228
0.00428,27.1986,601.936,601.495,602.611
0.00429,27.3261,603.305,602.868,603.993
0.0043,27.4538,604.674,604.24,605.375
0.00431,27.5818,606.042,605.612,606.757
0.00432,27.7101,607.41,606.983,608.138
0.00433,27.8387,608.776,608.354,609.519
0.00434,27.9675,610.143,609.725,610.899
0.00435,28.0966,611.508,611.094,612.28
0.00436,28.2259,612.873,612.464,613.659
0.00437,28.3555,614.237,613.833,615.039
0.00438,28.4854,615.601,615.201,616.418
0.00439,28.6155,616.963,616.569,617.797
0.0044,28.7459,618.325,617.936,619.175
0.00441,28.8765,619.687,619.303,620.553
0.00442,29.0075,621.047,620.67,621.93
0.00443,29.1386,622.407,622.035,623.308
0.00444,29.27,623.766,623.4,624.684
0.00445,29.4017,625.124,624.765,626.061
0.00446,29.5336,626.481,626.129,627.437
0.00447,29.6658,627.838,627.493,628.812
0.00448,29.7982,629.193,628.856,630.187
0.00449,29.9309,630.548,630.218,631.562
0.0045,30.0638,631.902,631.58,632.936
0.00451,30.1969,633.255,632.941,634.31
0.00452,30.3303,634.607,634.301,635.683
0.00453,30.464,635.958,635.661,637.056
0.00454,30.5979,637.309,637.02,638.428
0.00455,30.732,638.658,638.378,639.8
0.00456,30.8664,640.006,639.736,641.172
0.00457,31.001,641.353,641.093,642.543
0.00458,31.1358,642.699,642.449,643.913
0.00459,31.2709,644.045,643.805,645.283
0.0046,31.4062,645.389,645.16,646.652
0.00461,31.5417,646.732,646.514,648.021
0.00462,31.6775,648.074,647.868,649.389
0.00463,31.8135,649.414,649.22,650.757
0.00464,31.9497,650.754,650.572,652.124
0.00465,32.0862,652.092,651.923,653.491
0.00466,32.2229,653.429,653.273,654.857
0.00467,32.3598,654.765,654.623,656.223
0.00468,32.4969,656.1,655.971,657.587
0.00469,32.6343,657.433,657.319,658.952
0.0047,32.7719,658.765,658.665,660.315
0.00471,32.9097,660.096,660.011,661.678
0.00472,33.0478,661.425,661.356,663.041
0.00473,33.186,662.753,662.7,664.403
0.00474,33.3245,664.08,664.043,665.764
0.00475,33.4632,665.404,665.385,667.124
0.00476,33.6021,666.728,666.726,668.484
0.00477,33.7413,668.05,668.066,669.843
0.00478,33.8806,669.37,669.405,671.201
0.00479,34.0202,670.689,670.743,672.559
0.0048,34.16,672.006,672.079,673.916
0.00481,34.3,673.321,673.415,675.272
0.00482,34.4402,674.635,674.75,676.627
0.00483,34.5807,675.946,676.083,677.981
0.00484,34.7213,677.256,677.415,679.335
0.00485,34.8622,678.564,678.746,680.688
0.00486,35.0033,679.871,680.075,682.04
0.00487,35.1446,681.175,681.404,683.391
0.00488,35.2862,682.477,682.731,684.741
0.00489,35.4279,683.777,684.056,686.091
0.0049,35.5699,685.075,685.381,687.439
0.00491,35.7121,686.371,686.704,688.787
0.00492,35.8545,687.665,688.025,690.133
0.00493,35.9972,688.956,689.345,691.479
0.00494,36.14,690.245,690.664,692.824
0.00495,36.2831,691.532,691.98,694.167
0.00496,36.4264,692.816,693.296,695.51
0.00497,36.57,694.098,694.609,696.851
0.00498,36.7137,695.377,695.921,698.191
0.00499,36.8577,696.654,697.232,699.531
0.005,37.002,697.928,698.54,700.869
0.00501,37.1464,699.199,699.847,702.205
0.00502,37.2911,700.467,701.152,703.541
0.00503,37.4361,701.732,702.455,704.875
0.00504,37.5813,702.995,703.756,706.209
0.00505,37.7267,704.254,705.055,707.54
0.00506,37.8724,705.51,706.351,708.871
0.00507,38.0183,706.762,707.646,710.2
0.00508,38.1645,708.012,708.939,711.527
0.00509,38.311,709.258,710.229,712.854
0.0051,38.4577,710.5,711.517,714.178
0.00511,38.6047,711.739,712.803,715.501
0.00512,38.752,712.974,714.086,716.823
0.00513,38.8996,714.205,715.366,718.143
0.00514,39.0474,715.432,716.644,719.461
0.00515,39.1955,716.655,717.92,720.777
0.00516,39.344,717.874,719.192,722.092
0.00517,39.4927,719.088,720.462,723.405
0.00518,39.6418,720.298,721.729,724.716
0.00519,39.7912,721.503,722.992,726.025
0.0052,39.941,722.704,724.253,727.331
0.00521,40.091,723.899,725.51,728.636
0.00522,40.2415,725.09,726.764,729.939
0.00523,40.3923,726.275,728.014,731.239
0.00524,40.5434,727.455,729.261,732.537
0.00525,40.695,728.63,730.504,733.833
0.00526,40.8469,729.798,731.743,735.126
0.00527,40.9993,730.961,732.978,736.416
0.00528,41.1521,732.118,734.209,737.704
0.00529,41.3054,733.268,735.436,738.989
0.0053,41.4591,734.412,736.658,740.271
0.00531,41.6132,735.549,737.876,741.55
0.00532,41.7679,736.679,739.089,742.826
0.00533,41.9231,737.802,740.297,744.098
0.00534,42.0788,738.918,741.499,745.367
0.00535,42.235,740.026,742.696,746.633
0.00536,42.3919,741.125,743.888,747.894
0.00537,42.5493,742.217,745.073,749.152
0.00538,42.7074,743.3,746.253,750.406
0.00539,42.8661,744.374,747.426,751.655
0.0054,43.0255,745.439,748.592,752.9
0.00541,43.1856,746.494,749.751,754.139
0.00542,43.3464,747.54,750.903,755.374
0.00543,43.5081,748.575,752.047,756.604
0.00544,43.6705,749.599,753.183,757.828
0.00545,43.8338,750.613,754.311,759.046
0.00546,43.998,751.615,755.43,760.258
0.00547,44.1631,752.605,756.539,761.463
0.00548,44.3291,753.582,757.638,762.66
0.00549,44.4962,754.547,758.727,763.851
0.0055,44.6644,755.498,759.805,765.033
0.00551,44.8337,756.435,760.872,766.206
0.00552,45.0042,757.357,761.926,767.37
0.00553,45.176,758.264,762.966,768.524
0.00554,45.349,759.155,763.993,769.667
0.00555,45.5235,760.03,765.005,770.799
0.00556,45.6994,760.887,766.001,771.917
0.00557,45.8769,761.726,766.98,773.022
0.00558,46.056,762.546,767.941,774.111
0.00559,46.2368,763.346,768.883,775.183
0.0056,46.4194,764.127,769.804,776.237
0.00561,46.6039,764.867,770.702,777.271
0.00562,46.7905,765.613,771.576,778.281
0.00563,46.9792,766.329,772.415,779.266
0.00564,47.1702,767.017,773.243,780.222
0.00565,47.3636,767.68,774.034,781.145
0.00566,47.5596,768.317,774.787,782.03
0.00567,47.7583,768.916,775.508,782.872
0.00568,47.9599,769.499,776.185,783.663
0.00569,48.1645,770.041,776.819,784.401
0.0057,48.372,770.556,777.399,785.066
0.00571,48.5822,771.036,777.927,785.647
0.00572,48.795,771.478,778.388,786.128
0.00573,49.0103,771.882,778.782,786.487
0.00574,49.2281,772.244,779.09,786.694
0.00575,49.4484,772.565,779.308,786.709
0.00576,49.6709,772.853,779.42,786.49
0.00577,49.8958,773.072,779.408,785.944
0.00578,50.1231,773.245,779.252,784.992
0.00579,50.3527,773.367,778.925,783.51
0.0058,50.5846,773.432,778.393,781.35
0.00581,50.82,773.431,777.669,778.431
0.00582,51.0582,773.365,776.553,774.546
0.00583,51.2971,773.27,775.065,769.928
0.00584,51.5507,773.03,773.099,764.961
0.00585,51.7903,772.712,770.517,759.947
0.00586,52.0389,772.343,767.153,754.967
0.00587,52.2992,771.885,762.786,750.015
0.00588,52.5548,771.293,757.139,745.06
0.00589,52.8141,770.622,749.983,740.104
0.0059,53.0748,769.812,741.195,735.142
0.00591,53.344,768.959,730.958,730.199
0.00592,53.6112,767.925,719.946,725.29
0.00593,53.876,766.698,708.901,720.402
0.00594,54.1672,765.37,698.022,715.467
0.00595,54.4402,763.847,687.25,710.515
0.00596,54.7277,762.185,676.567,705.532
0.00597,55.0067,760.231,665.982,700.543
0.00598,55.2976,758.098,655.453,695.571
0.00599,55.6136,755.755,644.991,690.61
0.006,55.9114,753.08,634.538,685.574
0.00601,56.2154,750.109,624.135,680.502
0.00602,56.5444,746.742,613.755,675.507
0.00603,56.8587,742.868,603.356,670.498
0.00604,57.1903,738.417,592.958,665.422
0.00605,57.5257,733.309,582.549,660.257
0.00606,57.9046,727.317,572.15,654.857
0.00607,58.2436,720.154,561.747,649.362
0.00608,58.6116,711.632,551.351,643.882
0.00609,59.0085,701.311,540.933,638.311
0.0061,59.4078,688.969,530.424,632.672
0.00611,59.82,674.187,519.882,627.136
0.00612,60.2614,657.062,509.306,621.72
0.00613,60.7013,637.997,498.691,616.395
0.00614,61.1819,617.966,488.022,611.191
0.00615,61.6686,598.09,477.306,606.001
0.00616,62.1924,578.795,466.647,600.751
0.00617,62.7224,560.092,455.817,595.37
0.00618,63.3054,541.774,444.944,589.452
0.00619,63.9018,523.745,434.006,583.402
0.0062,64.5609,505.972,423.073,577.457
0.00621,65.2725,488.401,412.186,571.59
0.00622,66.0199,470.992,401.338,565.819
0.00623,66.835,453.626,390.345,560.159
0.00624,67.7203,436.267,379.163,554.589
0.00625,68.6695,418.869,367.854,548.944
0.00626,69.7072,401.348,356.519,543.366
0.00627,70.8552,383.554,345.202,537.564
0.00628,72.1421,365.419,333.829,531.349
0.00629,73.5581,346.697,322.262,525.035
0.0063,75.131,327.264,310.202,518.714
0.00631,76.9707,306.841,297.783,512.674
0.00632,78.9813,285.096,285.121,506.987
0.00633,81.3307,261.508,272.014,501.67
0.00634,84.0096,235.415,258.283,496.556
0.00635,,205.742,243.489,491.633
0.00636,,171.067,227.504,486.864
0.00637,,129.878,209.979,482.278
0.00638,,82.1269,190.033,477.394
0.00639,,35.4169,166.345,473.401
0.0064,,8.43021,136.652,467.657
0.00641,,1.94241,96.4107,462.183
0.00642,,1.05251,44.9658,456.573
0.00643,,0.847189,8.11176,450.839
0.00644,,,1.43299,445.955
0.00645,,,1.06797,442.607
0.00646,,,1.73897,436.11
0.00647,,,1.16787,430.997
0.00648,,,1.07914,425.948
0.00649,,,,420.187
0.0065,,,,414.821
0.00651,,,,408.332
0.00652,,,,402.377
0.00653,,,,397.075
0.00654,,,,392.044
0.00655,,,,387.092
0.00656,,,,382.195
0.00657,,,,377.491
0.00658,,,,371.842
0.00659,,,,365.641
0.0066,,,,359.451
0.00661,,,,353.326
0.00662,,,,347.11
0.00663,,,,341.437
0.00664,,,,337.478
0.00665,,,,332.644
0.00666,,,,328.002
0.00667,,,,323.438
0.00668,,,,317.933
0.00669,,,,315.187
0.0067,,,,308.317
0.00671,,,,298.769
0.00672,,,,292.439
0.00673,,,,286.588
0.00674,,,,281.022
0.00675,,,,276.1
0.00676,,,,
0.00677,,,,
0.00678,,,,
0.00679,,,,
0.0068,,,,
0.00681,,,,
0.00682,,,,
0.00683,,,,
0.00684,,,,
0.00685,,,,
0.00686,,,,
0.00687,,,,
0.00688,,,,
0.00689,,,,
0.0069,,,,
0.00691,,,,
0.00692,,,,
0.00693,,,,
0.00694,,,,
0.00695,,,,
0.00696,,,,
0.00697,,,,
0.00698,,,,
0.00699,,,,
0.007,,,,
0.00701,,,,
0.00702,,,,
0.00703,,,,
0.00704,,,,
0.00705,,,,
0.00706,,,,
0.00707,,,,
0.00708,,,,
0.00709,,,,
0.0071,,,,
0.00711,,,,
0.00712,,,,
0.00713,,,,
0.00714,,,,
0.00715,,,,
0.00716,,,,
0.00717,,,,
0.00718,,,,
0.00719,,,,
0.0072,,,,
0.00721,,,,
0.00722,,,,
0.00723,,,,
0.00724,,,,
0.00725,,,,
0.00726,,,,
0.00727,,,,
0.00728,,,,
0.00729,,,,
0.0073,,,,
0.00731,,,,
0.00732,,,,
0.00733,,,,
0.00734,,,,
0.00735,,,,
0.00736,,,,
0.00737,,,,
0.00738,,,,
0.00739,,,,
0.0074,,,,
0.00741,,,,
0.00742,,,,
0.00743,,,,
0.00744,,,,
0.00745,,,,
0.00746,,,,
0.00747,,,,
0.00748,,,,
0.00749,,,,
0.0075,,,,
0.00751,,,,
0.00752,,,,
0.00753,,,,
0.00754,,,,
0.00755,,,,
0.00756,,,,
0.00757,,,,
0.00758,,,,
0.00759,,,,
0.0076,,,,
0.00761,,,,
0.00762,,,,
0.00763,,,,
0.00764,,,,
0.00765,,,,
0.00766,,,,
0.00767,,,,
0.00768,,,,
0.00769,,,,
0.0077,,,,
0.00771,,,,
0.00772,,,,
0.00773,,,,
0.00774,,,,
0.00775,,,,
0.00776,,,,
0.00777,,,,
0.00778,,,,
0.00779,,,,
0.0078,,,,
0.00781,,,,
0.00782,,,,
0.00783,,,,
0.00784,,,,
0.00785,,,,
0.00786,,,,
0.00787,,,,
0.00788,,,,
0.00789,,,,
0.0079,,,,
0.00791,,,,
0.00792,,,,
0.00793,,,,
0.00794,,,,
0.00795,,,,
0.00796,,,,
0.00797,,,,
0.00798,,,,
0.00799,,,,
0.008,,,,
0.00801,,,,
0.00802,,,,
0.00803,,,,
0.00804,,,,
0.00805,,,,
0.00806,,,,
0.00807,,,,
0.00808,,,,
0.00809,,,,
0.0081,,,,
0.00811,,,,
0.00812,,,,
0.00813,,,,
0.00814,,,,
0.00815,,,,
0.00816,,,,
0.00817,,,,
0.00818,,,,
0.00819,,,,
0.0082,,,,
0.00821,,,,
0.00822,,,,
0.00823,,,,
0.00824,,,,
0.00825,,,,
0.00826,,,,
0.00827,,,,
0.00828,,,,
0.00829,,,,
0.0083,,,,
0.00831,,,,
0.00832,,,,
0.00833,,,,
0.00834,,,,
0.00835,,,,
0.00836,,,,
0.00837,,,,
0.00838,,,,
0.00839,,,,
0.0084,,,,
0.00841,,,,
0.00842,,,,
0.00843,,,,
0.00844,,,,
0.00845,,,,
0.00846,,,,
0.00847,,,,
0.00848,,,,
0.00849,,,,
0.0085,,,,
0.00851,,,,
0.00852,,,,
0.00853,,,,
0.00854,,,,
0.00855,,,,
0.00856,,,,
0.00857,,,,
0.00858,,,,
0.00859,,,,
0.0086,,,,
0.00861,,,,
0.00862,,,,
0.00863,,,,
0.00864,,,,
0.00865,,,,
0.00866,,,,
0.00867,,,,
0.00868,,,,
0.00869,,,,
0.0087,,,,
0.00871,,,,
0.00872,,,,
0.00873,,,,
0.00874,,,,
0.00875,,,,
0.00876,,,,
0.00877,,,,
0.00878,,,,
0.00879,,,,
0.0088,,,,


==> tension_loading_study_one.csv <==
Loading,tension_2h_1,tension_2h_2,tension_2h_3,tension_2h_4,tension_2h_5,tension_2h_6
0,0,0,0,0,0,0
1E-05,1.42496,1.42061,1.4182,1.41673,1.41604,0.02263
2E-05,2.84992,2.84123,2.83639,2.83346,2.83209,0.04526
3E-05,4.27488,4.26183,4.25458,4.25018,4.24813,0.0678927
4E-05,5.69983,5.68244,5.67277,5.6669,5.66416,0.0905282
5E-05,7.12477,7.10303,7.09095,7.08362,7.08019,0.113168
6E-05,8.54971,8.52362,8.50912,8.50032,8.49621,0.135814
7E-05,9.97463,9.9442,9.92728,9.91702,9.91221,0.158468
8E-05,11.3995,11.3648,11.3454,11.3337,11.3282,0.18113
9E-05,12.8244,12.7853,12.7636,12.7504,12.7442,0.203803
0.0001,14.2493,14.2058,14.1817,14.167,14.1601,0.226487
0.00011,15.6742,15.6263,15.5998,15.5836,15.5761,0.249184
0.00012,17.099,17.0468,17.0178,17.0002,16.992,0.271896
0.00013,18.5238,18.4673,18.4359,18.4168,18.4079,0.294623
0.00014,19.9486,19.8877,19.8539,19.8334,19.8238,0.317367
0.00015,21.3734,21.3081,21.2719,21.2499,21.2396,0.34013
0.00016,22.7981,22.7285,22.6898,22.6664,22.6554,0.362913
0.00017,24.2228,24.1489,24.1078,24.0828,24.0712,0.385717
0.00018,25.6474,25.5692,25.5257,25.4993,25.4869,0.408543
0.00019,27.072,26.9894,26.9435,26.9157,26.9026,0.431394
0.0002,28.4966,28.4097,28.3613,28.332,28.3183,0.45427
0.00021,29.9212,29.8299,29.7791,29.7483,29.7339,0.477173
0.00022,31.3457,31.25,31.1968,31.1646,31.1495,0.500105
0.00023,32.7701,32.6701,32.6145,32.5808,32.565,0.523066
0.00024,34.1945,34.0902,34.0322,33.997,33.9805,0.546057
0.00025,35.6189,35.5102,35.4497,35.4131,35.3959,0.569082
0.00026,37.0432,36.9301,36.8673,36.8292,36.8113,0.59214
0.00027,38.4674,38.35,38.2848,38.2452,38.2266,0.615233
0.00028,39.8916,39.7699,39.7022,39.6611,39.6419,0.638363
0.00029,41.3157,41.1896,41.1195,41.077,41.0571,0.66153
0.0003,42.7398,42.6094,42.5368,42.4929,42.4723,0.684737
0.00031,44.1638,44.029,43.9541,43.9086,43.8874,0.707985
0.00032,45.5878,45.4486,45.3713,45.3243,45.3024,0.731274
0.00033,47.0116,46.8681,46.7884,46.74,46.7173,0.754608
0.00034,48.4354,48.2876,48.2054,48.1556,48.1322,0.777986
0.00035,49.8592,49.707,49.6224,49.5711,49.547,0.80141
0.00036,51.2828,51.1263,51.0393,50.9865,50.9618,0.824882
0.00037,52.7064,52.5455,52.4561,52.4018,52.3765,0.848403
0.00038,54.1299,53.9647,53.8728,53.8171,53.791,0.871974
0.00039,55.5534,55.3838,55.2895,55.2323,55.2056,0.895597
0.0004,56.9767,56.8028,56.7061,56.6474,56.62,0.919273
0.00041,58.4,58.2217,58.1226,58.0624,58.0343,0.943003
0.00042,59.8232,59.6405,59.539,59.4774,59.4486,0.96679
0.00043,61.2462,61.0592,60.9553,60.8922,60.8627,0.990633
0.00044,62.6692,62.4779,62.3715,62.307,62.2768,1.01454
0.00045,64.0921,63.8964,63.7877,63.7217,63.6908,1.0385
0.00046,65.515,65.3149,65.2037,65.1362,65.1047,1.06252
0.00047,66.9377,66.7332,66.6196,66.5507,66.5185,1.08661
0.00048,68.3603,68.1515,68.0355,67.9651,67.9322,1.11076
0.00049,69.7828,69.5697,69.4512,69.3794,69.3458,1.13498
0.0005,71.2052,70.9877,70.8669,70.7935,70.7592,1.15926
0.00051,72.6275,72.4057,72.2824,72.2076,72.1726,1.18361
0.00052,74.0497,73.8235,73.6978,73.6216,73.5859,1.20803
0.00053,75.4718,75.2412,75.1131,75.0354,74.999,1.23252
0.00054,76.8938,76.6589,76.5283,76.4491,76.4121,1.25709
0.00055,78.3156,78.0764,77.9434,77.8628,77.825,1.28173
0.00056,79.7374,79.4937,79.3584,79.2763,79.2378,1.30644
0.00057,81.159,80.911,80.7732,80.6897,80.6505,1.33123
0.00058,82.5805,82.3282,82.188,82.1029,82.0631,1.3561
0.00059,84.0019,83.7452,83.6026,83.5161,83.4756,1.38104
0.0006,85.4231,85.1621,85.0171,84.9291,84.8879,1.40607
0.00061,86.8443,86.5789,86.4314,86.342,86.3001,1.43118
0.00062,88.2653,87.9955,87.8456,87.7547,87.7122,1.45637
0.00063,89.6861,89.412,89.2597,89.1674,89.1241,1.48165
0.00064,91.1069,90.8284,90.6737,90.5799,90.5359,1.50701
0.00065,92.5275,92.2446,92.0875,91.9922,91.9476,1.53247
0.00066,93.9479,93.6608,93.5012,93.4044,93.3591,1.558
0.00067,95.3683,95.0767,94.9148,94.8165,94.7705,1.58363
0.00068,96.7884,96.4925,96.3282,96.2284,96.1818,1.60936
0.00069,98.2085,97.9082,97.7414,97.6402,97.5929,1.63517
0.0007,99.6284,99.3237,99.1545,99.0519,99.0039,1.66108
0.00071,101.048,100.739,100.567,100.463,100.415,1.68708
0.00072,102.468,102.154,101.98,101.875,101.825,1.71319
0.00073,103.887,103.569,103.393,103.286,103.236,1.73938
0.00074,105.306,104.984,104.805,104.697,104.646,1.76568
0.00075,106.726,106.399,106.218,106.108,106.056,1.79208
0.00076,108.145,107.814,107.63,107.519,107.466,1.81859
0.00077,109.563,109.228,109.042,108.929,108.876,1.84519
0.00078,110.982,110.642,110.454,110.34,110.286,1.8719
0.00079,112.4,112.057,111.866,111.75,111.696,1.89872
0.0008,113.819,113.471,113.277,113.16,113.105,1.92565
0.00081,115.237,114.884,114.688,114.57,114.514,1.95268
0.00082,116.655,116.298,116.1,115.979,115.923,1.97983
0.00083,118.073,117.711,117.511,117.389,117.332,2.00709
0.00084,119.49,119.125,118.922,118.798,118.741,2.03446
0.00085,120.908,120.538,120.332,120.208,120.149,2.06194
0.00086,122.325,121.951,121.743,121.617,121.558,2.08954
0.00087,123.742,123.363,123.153,123.025,122.966,2.11726
0.00088,125.159,124.776,124.563,124.434,124.374,2.1451
0.00089,126.576,126.188,125.973,125.842,125.781,2.17305
0.0009,127.992,127.6,127.383,127.251,127.189,2.20113
0.00091,129.409,129.012,128.792,128.659,128.596,2.22933
0.00092,130.825,130.424,130.202,130.067,130.004,2.25766
0.00093,132.241,131.836,131.611,131.474,131.411,2.28611
0.00094,133.656,133.247,133.02,132.882,132.817,2.31468
0.00095,135.072,134.658,134.428,134.289,134.224,2.34339
0.00096,136.487,136.069,135.837,135.696,135.63,2.37222
0.00097,137.902,137.48,137.245,137.103,137.036,2.40118
0.00098,139.317,138.89,138.653,138.51,138.442,2.43028
0.00099,140.732,140.301,140.061,139.916,139.848,2.45951
0.001,142.147,141.711,141.469,141.322,141.254,2.48887
0.00101,143.784,143.343,143.099,142.95,142.881,2.4819
0.00102,145.209,144.764,144.517,144.368,144.298,2.50625
0.00103,146.641,146.192,145.943,145.791,145.721,2.53142
0.00104,148.066,147.613,147.361,147.208,147.137,2.55642
0.00105,149.516,149.058,148.803,148.649,148.577,2.58327
0.00106,150.961,150.498,150.241,150.086,150.013,2.61126
0.00107,152.405,151.918,151.659,151.502,151.43,2.63744
0.00108,153.843,153.371,153.11,152.951,152.877,2.66919
0.00109,155.277,154.8,154.536,154.376,154.301,2.69844
0.0011,156.706,156.225,155.959,155.797,155.704,2.72767
0.00111,158.114,157.647,157.378,157.215,157.139,2.75695
0.00112,159.555,159.067,158.795,158.631,158.554,2.7863
0.00113,160.98,160.486,160.212,160.046,159.969,2.81577
0.00114,162.385,161.905,161.629,161.462,161.383,2.84535
0.00115,163.827,163.325,163.046,162.877,162.798,2.87506
0.00116,165.251,164.744,164.463,164.293,164.213,2.9049
0.00117,166.675,166.164,165.88,165.689,165.628,2.93487
0.00118,168.081,167.583,167.28,167.123,167.025,2.96256
0.00119,169.522,168.985,168.713,168.521,168.457,2.99508
0.0012,170.946,170.421,170.113,169.954,169.854,3.02319
0.00121,172.352,171.823,171.547,171.351,171.286,3.05588
0.00122,173.793,173.26,172.946,172.784,172.683,3.08416
0.00123,175.217,174.663,174.381,174.182,174.115,3.11719
0.00124,176.641,176.098,175.781,175.615,175.514,3.14612
0.00125,178.064,177.5,177.214,177.012,176.944,3.17903
0.00126,179.488,178.936,178.614,178.445,178.342,3.20817
0.00127,180.912,180.339,180.048,179.861,179.773,3.24141
0.00128,182.335,181.774,181.465,181.276,181.188,3.27287
0.00129,183.759,183.194,182.881,182.691,182.603,3.3044
0.0013,185.182,184.613,184.298,184.107,184.017,3.33606
0.00131,186.606,186.032,185.714,185.522,185.432,3.36786
0.00132,188.029,187.451,187.131,186.937,186.846,3.39979
0.00133,189.452,188.87,188.548,188.352,188.26,3.43187
0.00134,190.876,190.289,189.964,189.767,189.675,3.4641
0.00135,192.299,191.708,191.38,191.182,191.089,3.49646
0.00136,193.723,193.127,192.797,192.597,192.503,3.52897
0.00137,195.146,194.546,194.213,194.012,193.917,3.56162
0.00138,196.569,195.964,195.63,195.427,195.332,3.59442
0.00139,197.992,197.383,197.046,196.841,196.746,3.62737
0.0014,199.416,198.802,198.462,198.256,198.16,3.66047
0.00141,200.839,200.221,199.879,199.671,199.574,3.69371
0.00142,202.262,201.639,201.295,201.086,200.988,3.7271
0.00143,203.685,203.058,202.711,202.501,202.402,3.76065
0.00144,205.108,204.477,204.127,203.915,203.816,3.79435
0.00145,206.531,205.895,205.544,205.33,205.23,3.8282
0.00146,207.955,207.314,206.96,206.745,206.644,3.8622
0.00147,209.378,208.733,208.376,208.159,208.058,3.89636
0.00148,210.801,210.151,209.792,209.574,209.472,3.93068
0.00149,212.224,211.57,211.208,210.989,210.886,3.96515
0.0015,213.647,212.988,212.624,212.403,212.3,3.99979
0.00151,215.07,214.407,214.04,213.818,213.714,4.03458
0.00152,216.492,215.825,215.456,215.232,215.128,4.06953
0.00153,217.915,217.244,216.872,216.647,216.541,4.10464
0.00154,219.338,218.662,218.288,218.061,217.955,4.13991
0.00155,220.761,220.08,219.704,219.475,219.369,4.17535
0.00156,222.184,221.498,221.12,220.89,220.782,4.21095
0.00157,223.607,222.917,222.536,222.304,222.196,4.24672
0.00158,225.029,224.335,223.951,223.718,223.61,4.28265
0.00159,226.452,225.753,225.367,225.133,225.023,4.31875
0.0016,227.875,227.171,226.783,226.547,226.437,4.35502
0.00161,229.297,228.589,228.198,227.961,227.85,4.39146
0.00162,230.72,230.008,229.614,229.375,229.264,4.42807
0.00163,232.142,231.426,231.03,230.789,230.677,4.46484
0.00164,233.565,232.844,232.445,232.203,232.09,4.50179
0.00165,234.987,234.262,233.861,233.617,233.504,4.53892
0.00166,236.41,235.68,235.276,235.031,234.917,4.57621
0.00167,237.832,237.098,236.692,236.445,236.33,4.61368
0.00168,239.255,238.515,238.107,237.859,237.744,4.65133
0.00169,240.677,239.933,239.523,239.273,239.157,4.68916
0.0017,242.1,241.351,240.938,240.687,240.57,4.72716
0.00171,243.522,242.769,242.353,242.101,241.983,4.76534
0.00172,244.944,244.187,243.769,243.515,243.396,4.8037
0.00173,246.366,245.604,245.184,244.928,244.809,4.84224
0.00174,247.789,247.022,246.599,246.342,246.222,4.88096
0.00175,249.211,248.44,248.014,247.756,247.635,4.91987
0.00176,250.633,249.857,249.429,249.169,249.048,4.95896
0.00177,252.055,251.275,250.844,250.583,250.461,4.99823
0.00178,253.477,252.692,252.259,251.997,251.874,5.03769
0.00179,254.899,254.11,253.675,253.41,253.287,5.07734
0.0018,256.321,255.527,255.089,254.824,254.7,5.11717
0.00181,257.743,256.945,256.504,256.237,256.112,5.15719
0.00182,259.165,258.362,257.919,257.65,257.525,5.1974
0.00183,260.587,259.779,259.334,259.064,258.938,5.2378
0.00184,262.009,261.197,260.749,260.477,260.35,5.27839
0.00185,263.431,262.614,262.164,261.89,261.763,5.31917
0.00186,264.852,264.031,263.578,263.303,263.175,5.36015
0.00187,266.274,265.448,264.993,264.717,264.588,5.40132
0.00188,267.696,266.865,266.408,266.13,266,5.44269
0.00189,269.117,268.282,267.822,267.543,267.413,5.48425
0.0019,270.539,269.699,269.237,268.956,268.825,5.526
0.00191,271.961,271.116,270.651,270.369,270.237,5.56796
0.00192,273.382,272.533,272.066,271.782,271.65,5.61011
0.00193,274.804,273.95,273.48,273.195,273.062,5.65247
0.00194,276.225,275.367,274.895,274.608,274.474,5.69502
0.00195,277.646,276.784,276.309,276.02,275.886,5.73778
0.00196,279.068,278.201,277.723,277.433,277.298,5.78073
0.00197,280.489,279.618,279.138,278.846,278.71,5.82389
0.00198,281.91,281.034,280.552,280.259,280.122,5.86726
0.00199,283.332,282.451,281.966,281.671,281.534,5.91083
0.002,284.753,283.867,283.38,283.084,282.946,5.9546
0.00201,286.174,285.284,284.794,284.496,284.358,5.99859
0.00202,287.595,286.7,286.208,285.909,285.77,6.04278
0.00203,289.016,288.117,287.622,287.321,287.181,6.08717
0.00204,290.437,289.533,289.036,288.734,288.593,6.13178
0.00205,291.858,290.95,290.45,290.146,290.005,6.1766
0.00206,293.279,292.366,291.864,291.558,291.416,6.22163
0.00207,294.7,293.782,293.277,292.971,292.828,6.26687
0.00208,296.121,295.198,294.691,294.383,294.239,6.31233
0.00209,297.542,296.615,296.105,295.795,295.651,6.358
0.0021,298.963,298.031,297.518,297.207,297.062,6.40388
0.00211,300.383,299.447,298.932,298.619,298.473,6.44998
0.00212,301.804,300.863,300.345,300.031,299.885,6.4963
0.00213,303.225,302.279,301.759,301.443,301.296,6.54283
0.00214,304.645,303.695,303.172,302.855,302.707,6.58959
0.00215,306.066,305.11,304.586,304.267,304.118,6.63656
0.00216,307.486,306.526,305.999,305.678,305.529,6.68375
0.00217,308.907,307.942,307.412,307.09,306.94,6.73116
0.00218,310.327,309.358,308.825,308.502,308.351,6.7788
0.00219,311.747,310.773,310.238,309.913,309.762,6.82665
0.0022,313.168,312.189,311.652,311.325,311.173,6.87474
0.00221,314.588,313.604,313.065,312.736,312.584,6.92304
0.00222,316.008,315.02,314.478,314.148,313.994,6.97157
0.00223,317.428,316.435,315.89,315.559,315.405,7.02033
0.00224,318.848,317.851,317.303,316.971,316.816,7.06932
0.00225,320.268,319.266,318.716,318.382,318.226,7.11853
0.00226,321.688,320.681,320.129,319.793,319.637,7.16797
0.00227,323.108,322.097,321.542,321.204,321.047,7.21764
0.00228,324.528,323.512,322.954,322.615,322.458,7.26754
0.00229,325.948,324.927,324.367,324.026,323.868,7.31768
0.0023,327.368,326.342,325.779,325.437,325.278,7.36804
0.00231,328.787,327.757,327.192,326.848,326.688,7.41864
0.00232,330.207,329.172,328.604,328.259,328.098,7.46947
0.00233,331.627,330.586,330.016,329.67,329.508,7.52054
0.00234,333.046,332.001,331.429,331.08,330.918,7.57184
0.00235,334.466,333.416,332.841,332.491,332.328,7.62338
0.00236,335.885,334.831,334.253,333.902,333.738,7.67515
0.00237,337.304,336.245,335.665,335.312,335.148,7.72717
0.00238,338.724,337.66,337.077,336.723,336.558,7.77942
0.00239,340.143,339.074,338.489,338.133,337.968,7.83191
0.0024,341.562,340.489,339.901,339.543,339.377,7.88465
0.00241,342.981,341.903,341.313,340.954,340.787,7.93762
0.00242,344.4,343.317,342.724,342.364,342.196,7.99084
0.00243,345.819,344.732,344.136,343.774,343.606,8.04429
0.00244,347.238,346.146,345.548,345.184,345.015,8.098
0.00245,348.657,347.56,346.959,346.594,346.424,8.15195
0.00246,350.076,348.974,348.371,348.004,347.833,8.20614
0.00247,351.495,350.388,349.782,349.414,349.243,8.26058
0.00248,352.914,351.802,351.193,350.823,350.652,8.31526
0.00249,354.332,353.215,352.605,352.233,352.061,8.3702
0.0025,355.751,354.629,354.016,353.643,353.469,8.42538
0.00251,357.169,356.043,355.427,355.052,354.878,8.48081
0.00252,358.588,357.457,356.838,356.462,356.287,8.53649
0.00253,360.006,358.87,358.249,357.871,357.696,8.59242
0.00254,361.425,360.284,359.66,359.281,359.104,8.6486
0.00255,362.843,361.697,361.071,360.69,360.513,8.70504
0.00256,364.261,363.11,362.481,362.099,361.921,8.76173
0.00257,365.679,364.524,363.892,363.508,363.33,8.81867
0.00258,367.097,365.937,365.303,364.917,364.738,8.87587
0.00259,368.515,367.35,366.713,366.326,366.146,8.93332
0.0026,369.933,368.763,368.124,367.735,367.554,8.99103
0.00261,371.351,370.176,369.534,369.144,368.963,9.049
0.00262,372.769,371.589,370.944,370.552,370.371,9.10722
0.00263,374.187,373.001,372.355,371.961,371.778,9.16571
0.00264,375.604,374.414,373.765,373.37,373.186,9.22445
0.00265,377.022,375.827,375.175,374.778,374.594,9.28345
0.00266,378.44,377.239,376.585,376.186,376.002,9.34271
0.00267,379.857,378.652,377.995,377.595,377.409,9.40224
0.00268,381.274,380.064,379.404,379.003,378.817,9.46202
0.00269,382.692,381.477,380.814,380.411,380.224,9.52207
0.0027,384.109,382.889,382.224,381.819,381.632,9.58239
0.00271,385.526,384.301,383.633,383.227,383.039,9.64296
0.00272,386.943,385.713,385.043,384.635,384.446,9.70381
0.00273,388.36,387.125,386.452,386.043,385.853,9.76491
0.00274,389.777,388.537,387.862,387.451,387.26,9.82629
0.00275,391.194,389.949,389.271,388.858,388.667,9.88793
0.00276,392.611,391.361,390.68,390.266,390.074,9.94984
0.00277,394.027,392.772,392.089,391.673,391.48,10.012
0.00278,395.444,394.184,393.498,393.08,392.887,10.0745
0.00279,396.861,395.595,394.907,394.488,394.293,10.1372
0.0028,398.277,397.007,396.316,395.895,395.7,10.2002
0.00281,399.693,398.418,397.724,397.302,397.106,10.2634
0.00282,401.11,399.829,399.133,398.709,398.512,10.327
0.00283,402.526,401.24,400.541,400.116,399.919,10.3908
0.00284,403.942,402.651,401.95,401.522,401.325,10.4548
0.00285,405.358,404.062,403.358,402.929,402.731,10.5192
0.00286,406.774,405.473,404.766,404.336,404.136,10.5838
0.00287,408.19,406.884,406.174,405.742,405.542,10.6487
0.00288,409.606,408.295,407.582,407.149,406.948,10.7139
0.00289,411.021,409.705,408.99,408.555,408.353,10.7794
0.0029,412.437,411.116,410.398,409.961,409.759,10.8451
0.00291,413.853,412.526,411.806,411.367,411.164,10.9111
0.00292,415.268,413.936,413.213,412.773,412.569,10.9774
0.00293,416.683,415.346,414.621,414.179,413.974,11.044
0.00294,418.099,416.756,416.028,415.585,415.379,11.1108
0.00295,419.514,418.166,417.435,416.99,416.784,11.178
0.00296,420.929,419.576,418.843,418.396,418.189,11.2454
0.00297,422.344,420.986,420.25,419.801,419.594,11.3131
0.00298,423.759,422.396,421.657,421.207,420.998,11.381
0.00299,425.173,423.805,423.063,422.612,422.403,11.4493
0.003,426.588,425.215,424.47,424.017,423.807,11.5178
0.00301,428.003,426.624,425.877,425.422,425.211,11.5867
0.00302,429.417,428.033,427.283,426.827,426.616,11.6558
0.00303,430.832,429.442,428.69,428.231,428.02,11.7252
0.00304,432.246,430.851,430.096,429.636,429.423,11.7949
0.00305,433.66,432.26,431.502,431.04,430.827,11.8648
0.00306,435.074,433.669,432.908,432.445,432.231,11.9351
0.00307,436.488,435.078,434.314,433.849,433.634,12.0056
0.00308,437.902,436.486,435.72,435.253,435.038,12.0765
0.00309,439.316,437.894,437.126,436.657,436.441,12.1476
0.0031,440.73,439.303,438.531,438.061,437.844,12.219
0.00311,442.143,440.711,439.937,439.465,439.247,12.2907
0.00312,443.557,442.119,441.342,440.869,440.65,12.3627
0.00313,444.97,443.527,442.747,442.272,442.053,12.435
0.00314,446.383,444.935,444.152,443.676,443.455,12.5076
0.00315,447.796,446.343,445.557,445.079,444.858,12.5805
0.00316,449.209,447.75,446.962,446.482,446.26,12.6536
0.00317,450.622,449.158,448.367,447.885,447.663,12.7271
0.00318,452.035,450.565,449.771,449.288,449.065,12.8009
0.00319,453.448,451.972,451.176,450.69,450.467,12.8749
0.0032,454.86,453.379,452.58,452.093,451.868,12.9492
0.00321,456.273,454.786,453.984,453.495,453.27,13.0239
0.00322,457.685,456.193,455.388,454.898,454.672,13.0988
0.00323,459.097,457.6,456.792,456.3,456.073,13.1741
0.00324,460.51,459.006,458.196,457.702,457.474,13.2496
0.00325,461.922,460.412,459.599,459.104,458.875,13.3254
0.00326,463.333,461.819,461.003,460.506,460.276,13.4015
0.00327,464.745,463.225,462.406,461.907,461.677,13.478
0.00328,466.157,464.631,463.809,463.309,463.078,13.5547
0.00329,467.568,466.037,465.212,464.71,464.478,13.6317
0.0033,468.98,467.442,466.615,466.111,465.879,13.7091
0.00331,470.391,468.848,468.018,467.512,467.279,13.7867
0.00332,471.802,470.253,469.421,468.913,468.679,13.8646
0.00333,473.213,471.659,470.823,470.313,470.079,13.9428
0.00334,474.624,473.064,472.225,471.714,471.479,14.0214
0.00335,476.034,474.469,473.627,473.114,472.878,14.1002
0.00336,477.445,475.873,475.029,474.514,474.277,14.1793
0.00337,478.855,477.278,476.431,475.914,475.677,14.2588
0.00338,480.266,478.683,477.833,477.314,477.076,14.3385
0.00339,481.676,480.087,479.234,478.714,478.475,14.4186
0.0034,483.086,481.491,480.635,480.113,479.873,14.4989
0.00341,484.496,482.895,482.036,481.513,481.272,14.5796
0.00342,485.905,484.299,483.437,482.912,482.67,14.6606
0.00343,487.315,485.703,484.838,484.311,484.068,14.7418
0.00344,488.724,487.106,486.239,485.71,485.466,14.8234
0.00345,490.134,488.509,487.639,487.108,486.864,14.9053
0.00346,491.543,489.913,489.039,488.507,488.262,14.9875
0.00347,492.952,491.316,490.439,489.905,489.659,15.07
0.00348,494.36,492.718,491.839,491.303,491.057,15.1528
0.00349,495.769,494.121,493.239,492.701,492.454,15.2359
0.0035,497.177,495.523,494.638,494.098,493.851,15.3193
0.00351,498.586,496.926,496.038,495.496,495.247,15.403
0.00352,499.994,498.328,497.437,496.893,496.644,15.4871
0.00353,501.402,499.73,498.836,498.29,498.04,15.5714
0.00354,502.81,501.131,500.235,499.687,499.436,15.6561
0.00355,504.217,502.533,501.633,501.084,500.832,15.7411
0.00356,505.625,503.934,503.031,502.48,502.228,15.8264
0.00357,507.032,505.335,504.429,503.877,503.623,15.9119
0.00358,508.439,506.736,505.827,505.273,505.018,15.9979
0.00359,509.846,508.137,507.225,506.668,506.413,16.0841
0.0036,511.253,509.538,508.623,508.064,507.808,16.1706
0.00361,512.66,510.938,510.02,509.459,509.203,16.2574
0.00362,514.066,512.338,511.417,510.855,510.597,16.3446
0.00363,515.472,513.738,512.814,512.25,511.991,16.432
0.00364,516.878,515.138,514.21,513.644,513.385,16.5198
0.00365,518.284,516.537,515.607,515.039,514.779,16.6079
0.00366,519.69,517.936,517.003,516.433,516.172,16.6963
0.00367,521.095,519.335,518.399,517.827,517.565,16.785
0.00368,522.501,520.734,519.795,519.221,518.958,16.8741
0.00369,523.906,522.133,521.19,520.614,520.351,16.9634
0.0037,525.311,523.531,522.585,522.008,521.744,17.0531
0.00371,526.715,524.929,523.98,523.401,523.136,17.143
0.00372,528.12,526.327,525.375,524.794,524.528,17.2333
0.00373,529.524,527.725,526.77,526.186,525.92,17.3239
0.00374,530.928,529.122,528.164,527.578,527.311,17.4148
0.00375,532.332,530.52,529.558,528.97,528.702,17.5061
0.00376,533.736,531.916,530.952,530.362,530.093,17.5976
0.00377,535.139,533.313,532.345,531.754,531.484,17.6895
0.00378,536.542,534.71,533.738,533.145,532.874,17.7817
0.00379,537.945,536.106,535.131,534.536,534.264,17.8742
0.0038,539.348,537.502,536.524,535.927,535.654,17.967
0.00381,540.75,538.897,537.916,537.317,537.044,18.0601
0.00382,542.153,540.293,539.308,538.707,538.433,18.1535
0.00383,543.555,541.688,540.7,540.097,539.822,18.2473
0.00384,544.956,543.083,542.092,541.486,541.21,18.3413
0.00385,546.358,544.477,543.483,542.875,542.599,18.4357
0.00386,547.759,545.871,544.874,544.264,543.987,18.5304
0.00387,549.16,547.265,546.265,545.653,545.374,18.6255
0.00388,550.561,548.659,547.655,547.041,546.762,18.7208
0.00389,551.962,550.052,549.045,548.429,548.149,18.8164
0.0039,553.362,551.446,550.435,549.817,549.536,18.9124
0.00391,554.762,552.838,551.824,551.204,550.922,19.0087
0.00392,556.162,554.231,553.213,552.591,552.308,19.1053
0.00393,557.561,555.623,554.602,553.978,553.694,19.2022
0.00394,558.96,557.015,555.991,555.364,555.079,19.2994
0.00395,560.359,558.406,557.379,556.75,556.464,19.397
0.00396,561.758,559.798,558.766,558.136,557.849,19.4948
0.00397,563.156,561.188,560.154,559.521,559.233,19.593
0.00398,564.554,562.579,561.541,560.906,560.617,19.6915
0.00399,565.952,563.969,562.928,562.29,562.001,19.7903
0.004,567.349,565.359,564.314,563.674,563.384,19.8894
0.00401,568.746,566.749,565.7,565.058,564.767,19.9889
0.00402,570.143,568.138,567.085,566.442,566.15,20.0886
0.00403,571.54,569.526,568.471,567.825,567.532,20.1887
0.00404,572.936,570.915,569.855,569.207,568.913,20.2891
0.00405,574.332,572.303,571.24,570.589,570.295,20.3897
0.00406,575.727,573.691,572.624,571.971,571.676,20.4907
0.00407,577.122,575.078,574.008,573.353,573.056,20.5921
0.00408,578.517,576.465,575.391,574.733,574.436,20.6937
0.00409,579.912,577.851,576.774,576.114,575.816,20.7956
0.0041,581.306,579.237,578.156,577.494,577.195,20.8979
0.00411,582.7,580.623,579.538,578.874,578.573,21.0005
0.00412,584.093,582.008,580.92,580.253,579.952,21.1034
0.00413,585.486,583.393,582.301,581.632,581.329,21.2066
0.00414,586.879,584.778,583.681,583.01,582.707,21.3101
0.00415,588.271,586.162,585.062,584.388,584.084,21.4139
0.00416,589.663,587.545,586.441,585.765,585.46,21.518
0.00417,591.055,588.928,587.821,587.142,586.836,21.6224
0.00418,592.446,590.311,589.199,588.518,588.211,21.7272
0.00419,593.837,591.693,590.578,589.894,589.586,21.8322
0.0042,595.227,593.075,591.955,591.27,590.961,21.9376
0.00421,596.617,594.456,593.333,592.644,592.334,22.0433
0.00422,598.006,595.837,594.71,594.019,593.708,22.1492
0.00423,599.395,597.217,596.086,595.393,595.081,22.2555
0.00424,600.784,598.597,597.462,596.766,596.453,22.3621
0.00425,602.172,599.976,598.837,598.138,597.824,22.469
0.00426,603.56,601.355,600.211,599.511,599.196,22.5762
0.00427,604.947,602.733,601.585,600.882,600.566,22.6837
0.00428,606.334,604.11,602.959,602.253,601.936,22.7915
0.00429,607.72,605.488,604.332,603.623,603.305,22.8996
0.0043,609.106,606.864,605.704,604.993,604.674,23.0081
0.00431,610.492,608.24,607.076,606.362,606.042,23.1168
0.00432,611.876,609.615,608.447,607.731,607.41,23.2258
0.00433,613.261,610.99,609.818,609.099,608.776,23.3351
0.00434,614.645,612.364,611.188,610.466,610.143,23.4447
0.00435,616.028,613.738,612.557,611.833,611.508,23.5546
0.00436,617.411,615.111,613.926,613.198,612.873,23.6648
0.00437,618.793,616.483,615.294,614.564,614.237,23.7753
0.00438,620.175,617.855,616.661,615.928,615.601,23.8861
0.00439,621.556,619.226,618.028,617.292,616.963,23.9972
0.0044,622.936,620.596,619.393,618.655,618.325,24.1086
0.00441,624.316,621.966,620.759,620.017,619.687,24.2203
0.00442,625.696,623.335,622.123,621.379,621.047,24.3322
0.00443,627.074,624.703,623.487,622.74,622.407,24.4445
0.00444,628.452,626.071,624.85,624.1,623.766,24.557
0.00445,629.83,627.438,626.212,625.459,625.124,24.6699
0.00446,631.207,628.804,627.573,626.818,626.481,24.783
0.00447,632.583,630.169,628.934,628.175,627.838,24.8964
0.00448,633.958,631.534,630.294,629.532,629.193,25.01
0.00449,635.333,632.898,631.653,630.888,630.548,25.124
0.0045,636.707,634.261,633.011,632.243,631.902,25.2382
0.00451,638.081,635.623,634.368,633.597,633.255,25.3528
0.00452,639.453,636.984,635.725,634.951,634.607,25.4676
0.00453,640.825,638.345,637.08,636.303,635.958,25.5826
0.00454,642.197,639.704,638.435,637.654,637.309,25.698
0.00455,643.567,641.063,639.788,639.005,638.658,25.8136
0.00456,644.937,642.421,641.141,640.354,640.006,25.9295
0.00457,646.306,643.778,642.493,641.703,641.353,26.0456
0.00458,647.674,645.134,643.844,643.05,642.699,26.162
0.00459,649.041,646.489,645.193,644.397,644.045,26.2787
0.0046,650.408,647.843,646.542,645.742,645.389,26.3957
0.00461,651.773,649.196,647.89,647.086,646.732,26.5129
0.00462,653.138,650.548,649.236,648.43,648.074,26.6303
0.00463,654.502,651.899,650.582,649.772,649.414,26.748
0.00464,655.864,653.249,651.926,651.112,650.754,26.866
0.00465,657.226,654.598,653.269,652.452,652.092,26.9842
0.00466,658.587,655.945,654.611,653.791,653.429,27.1027
0.00467,659.947,657.292,655.952,655.128,654.765,27.2214
0.00468,661.306,658.637,657.292,656.464,656.1,27.3404
0.00469,662.664,659.981,658.63,657.799,657.433,27.4596
0.0047,664.021,661.325,659.968,659.132,658.765,27.579
0.00471,665.377,662.666,661.303,660.464,660.096,27.6987
0.00472,666.732,664.007,662.638,661.795,661.425,27.8186
0.00473,668.086,665.346,663.971,663.124,662.753,27.9387
0.00474,669.438,666.684,665.303,664.452,664.08,28.0591
0.00475,670.79,668.021,666.633,665.778,665.404,28.1797
0.00476,672.14,669.356,667.962,667.103,666.728,28.3005
0.00477,673.489,670.69,669.289,668.426,668.05,28.4215
0.00478,674.837,672.022,670.615,669.748,669.37,28.5428
0.00479,676.183,673.353,671.94,671.068,670.689,28.6642
0.0048,677.529,674.682,673.262,672.387,672.006,28.7859
0.00481,678.873,676.01,674.583,673.704,673.321,28.9077
0.00482,680.215,677.336,675.903,675.019,674.635,29.0298
0.00483,681.556,678.661,677.221,676.332,675.946,29.152
0.00484,682.896,679.984,678.537,677.644,677.256,29.2745
0.00485,684.234,681.305,679.851,678.953,678.564,29.3971
0.00486,685.571,682.625,681.163,680.261,679.871,29.5199
0.00487,686.907,683.943,682.474,681.567,681.175,29.6429
0.00488,688.24,685.259,683.782,682.871,682.477,29.766
0.00489,689.573,686.573,685.089,684.173,683.777,29.8894
0.0049,690.903,687.885,686.394,685.473,685.075,30.0128
0.00491,692.232,689.195,687.696,686.77,686.371,30.1365
0.00492,693.559,690.504,688.997,688.066,687.665,30.2603
0.00493,694.885,691.81,690.295,689.359,688.956,30.3842
0.00494,696.208,693.114,691.591,690.65,690.245,30.5083
0.00495,697.53,694.416,692.885,691.938,691.532,30.6325
0.00496,698.85,695.715,694.176,693.225,692.816,30.7569
0.00497,700.168,697.013,695.465,694.508,694.098,30.8814
0.00498,701.484,698.308,696.752,695.789,695.377,31.006
0.00499,702.798,699.601,698.036,697.068,696.654,31.1307
0.005,704.11,700.891,699.317,698.344,697.928,31.2555
0.00501,705.42,702.179,700.596,699.617,699.199,31.3804
0.00502,706.727,703.464,701.872,700.887,700.467,31.5054
0.00503,708.032,704.747,703.145,702.154,701.732,31.6304
0.00504,709.335,706.026,704.416,703.419,702.995,31.7556
0.00505,710.636,707.304,705.683,704.68,704.254,31.8808
0.00506,711.934,708.578,706.948,705.938,705.51,32.006
0.00507,713.23,709.849,708.209,707.193,706.762,32.1314
0.00508,714.523,711.117,709.467,708.444,708.012,32.2567
0.00509,715.813,712.382,710.722,709.693,709.258,32.3821
0.0051,717.101,713.644,711.973,710.937,710.5,32.5075
0.00511,718.386,714.903,713.221,712.178,711.739,32.6329
0.00512,719.668,716.158,714.465,713.416,712.974,32.7583
0.00513,720.947,717.41,715.706,714.649,714.205,32.8837
0.00514,722.223,718.658,716.943,715.879,715.432,33.0091
0.00515,723.496,719.902,718.176,717.104,716.655,33.1345
0.00516,724.766,721.143,719.405,718.325,717.874,33.2598
0.00517,726.033,722.38,720.629,719.542,719.088,33.3851
0.00518,727.296,723.612,721.85,720.755,720.298,33.5102
0.00519,728.555,724.841,723.066,721.963,721.503,33.6353
0.0052,729.811,726.065,724.278,723.166,722.704,33.7603
0.00521,731.064,727.285,725.484,724.365,723.899,33.8852
0.00522,732.312,728.501,726.687,725.558,725.09,34.01
0.00523,733.557,729.711,727.884,726.746,726.275,34.1346
0.00524,734.797,730.917,729.076,727.929,727.455,34.2591
0.00525,736.034,732.118,730.262,729.107,728.63,34.3834
0.00526,737.266,733.314,731.444,730.279,729.798,34.5075
0.00527,738.494,734.505,732.619,731.445,730.961,34.6314
0.00528,739.717,735.69,733.789,732.605,732.118,34.7551
0.00529,740.935,736.869,734.953,733.758,733.268,34.8785
0.0053,742.149,738.043,736.111,734.906,734.412,35.0017
0.00531,743.357,739.211,737.262,736.046,735.549,35.1246
0.00532,744.561,740.372,738.407,737.18,736.679,35.2472
0.00533,745.759,741.528,739.545,738.307,737.802,35.3694
0.00534,746.951,742.676,740.676,739.426,738.918,35.4913
0.00535,748.138,743.818,741.799,740.537,740.026,35.6128
0.00536,749.319,744.952,742.915,741.641,741.125,35.7339
0.00537,750.494,746.08,744.024,742.737,742.217,35.8545
0.00538,751.663,747.199,745.124,743.824,743.3,35.9747
0.00539,752.825,748.311,746.215,744.902,744.374,36.0945
0.0054,753.98,749.415,747.298,745.971,745.439,36.2137
0.00541,755.129,750.51,748.372,747.031,746.494,36.3323
0.00542,756.27,751.597,749.437,748.081,747.54,36.4504
0.00543,757.404,752.674,750.492,749.121,748.575,36.5678
0.00544,758.53,753.743,751.537,750.151,749.599,36.6846
0.00545,759.648,754.801,752.571,751.169,750.613,36.8007
0.00546,760.758,755.85,753.595,752.176,751.615,36.916
0.00547,761.86,756.887,754.608,753.172,752.605,37.0306
0.00548,762.952,757.915,755.608,754.155,753.582,37.1443
0.00549,764.036,758.93,756.597,755.125,754.547,37.2572
0.0055,765.11,759.934,757.573,756.082,755.498,37.3691
0.00551,766.174,760.926,758.536,757.025,756.435,37.4801
0.00552,767.227,761.905,759.485,757.954,757.357,37.5901
0.00553,768.27,762.871,760.419,758.868,758.264,37.699
0.00554,769.302,763.823,761.339,759.766,759.155,37.8067
0.00555,770.323,764.761,762.244,760.648,760.03,37.9132
0.00556,771.331,765.684,763.132,761.512,760.887,38.0185
0.00557,772.328,766.591,764.003,762.359,761.726,38.1224
0.00558,773.311,767.482,764.857,763.187,762.546,38.2248
0.00559,774.281,768.356,765.692,763.996,763.346,38.3258
0.0056,775.236,769.212,766.508,764.785,764.127,38.4248
0.00561,776.177,770.05,767.304,765.534,764.867,38.5222
0.00562,777.103,770.869,768.08,766.291,765.613,38.6168
0.00563,778.013,771.668,768.813,767.017,766.329,38.7099
0.00564,778.907,772.426,769.556,767.721,767.017,38.8013
0.00565,779.783,773.194,770.248,768.395,767.68,38.8904
0.00566,780.641,773.91,770.942,769.043,768.317,38.9773
0.00567,781.481,774.632,771.602,769.662,768.916,39.0629
0.00568,782.302,775.322,772.22,770.252,769.499,39.1443
0.00569,783.081,775.963,772.829,770.811,770.041,39.2228
0.0057,783.873,776.607,773.388,771.338,770.556,39.2987
0.00571,784.614,777.193,773.935,771.83,771.036,39.3715
0.00572,785.361,777.779,774.431,772.287,771.478,39.4409
0.00573,786.075,778.308,774.908,772.706,771.882,39.5095
0.00574,786.761,778.826,775.343,773.085,772.244,39.5711
0.00575,787.42,779.302,775.738,773.427,772.565,39.6289
0.00576,788.035,779.738,776.091,773.717,772.853,39.6828
0.00577,788.647,780.136,776.4,773.962,773.072,39.7352
0.00578,789.203,780.492,776.647,774.157,773.245,39.7795
0.00579,789.755,780.805,776.871,774.302,773.367,39.8187
0.0058,790.264,781.06,777.029,774.403,773.432,39.8529
0.00581,790.742,781.294,777.062,774.506,773.431,39.8882
0.00582,791.171,781.466,777.038,774.479,773.365,39.9096
0.00583,791.543,781.591,777.003,774.402,773.27,39.9255
0.00584,791.88,781.643,776.882,774.259,773.03,39.9379
0.00585,792.177,781.642,776.712,774.049,772.712,39.9401
0.00586,792.436,781.57,776.448,773.74,772.343,39.936
0.00587,792.63,781.447,776.116,773.347,771.885,39.9239
0.00588,792.798,781.234,775.688,772.861,771.293,39.8977
0.00589,792.897,780.902,775.192,772.304,770.622,39.8676
0.0059,792.943,780.562,774.576,771.588,769.812,39.8275
0.00591,792.938,780.127,773.878,770.801,768.959,39.7718
0.00592,792.86,779.591,773.034,769.856,767.925,39.7054
0.00593,792.722,778.95,772.098,768.762,766.698,39.633
0.00594,792.516,778.198,770.999,767.516,765.37,39.5445
0.00595,792.236,777.329,769.784,766.126,763.847,39.4361
0.00596,791.884,776.339,768.405,764.541,762.185,39.3149
0.00597,791.458,775.21,766.813,762.763,760.231,39.1773
0.00598,790.92,773.95,765.054,760.836,758.098,39.0338
0.00599,790.305,772.528,763.103,758.632,755.755,38.8639
0.006,789.588,770.923,760.942,756.204,753.08,38.6786
0.00601,788.755,769.133,758.561,753.458,750.109,38.4694
0.00602,787.823,767.155,755.896,750.365,746.742,38.2373
0.00603,786.759,764.972,752.879,746.868,742.868,37.9666
0.00604,785.575,762.582,749.479,742.893,738.417,37.6535
0.00605,784.244,759.899,745.602,738.319,733.309,37.2886
0.00606,782.777,756.901,741.144,732.92,727.317,36.8588
0.00607,781.155,753.518,735.988,726.715,720.154,36.3487
0.00608,779.388,749.647,729.984,719.228,711.632,35.7449
0.00609,777.461,745.245,722.943,710.335,701.311,35.013
0.0061,775.359,740.251,714.56,699.646,688.969,34.1283
0.00611,773.054,734.483,704.595,686.84,674.187,33.0694
0.00612,770.514,727.783,692.703,671.639,657.062,31.8433
0.00613,767.673,719.936,678.644,654.145,637.997,30.4917
0.00614,764.62,710.714,662.34,635.029,617.966,29.0778
0.00615,761.191,699.848,644.196,615.311,598.09,27.6777
0.00616,757.324,687.075,625.148,595.887,578.795,26.3161
0.00617,753.066,672.337,606.173,576.986,560.092,24.9955
0.00618,748.241,655.876,587.516,558.568,541.774,23.7077
0.00619,742.775,638.189,569.318,540.452,523.745,22.4527
0.0062,736.551,620.072,551.379,522.606,505.972,21.2289
0.00621,729.435,602.036,533.59,504.937,488.401,20.033
0.00622,721.283,584.322,516.045,487.461,470.992,18.8651
0.00623,711.932,566.876,498.742,470.17,453.626,17.7231
0.00624,701.222,549.558,481.506,452.948,436.267,16.607
0.00625,689.025,532.215,464.462,435.767,418.869,15.5095
0.00626,675.28,515.034,447.614,418.537,401.348,14.4347
0.00627,660.286,498.088,430.787,401.196,383.554,13.3774
0.00628,644.341,481.45,413.945,383.628,365.419,12.331
0.00629,627.857,464.905,396.869,365.592,346.697,11.2978
0.0063,611.158,448.432,379.382,347.018,327.264,10.2694
0.00631,594.579,432.023,361.5,327.795,306.841,9.24168
0.00632,578.181,415.633,343.319,307.632,285.096,8.20309
0.00633,561.942,399.353,324.52,286.136,261.508,7.14642
0.00634,545.578,383.044,304.728,262.835,235.415,6.06118
0.00635,529.026,366.299,283.647,237.048,205.742,4.93891
0.00636,512.313,349.16,260.673,207.639,171.067,3.74684
0.00637,495.804,331.28,235.148,173.344,129.878,2.51162
0.00638,479.65,312.1,206.11,132.691,82.1269,1.31276
0.00639,463.606,291.283,171.372,85.097,35.4169,0.43096
0.0064,447.452,268.582,130.284,38.7639,8.43021,0.0969532
0.00641,431.291,243.145,83.4348,11.3711,1.94241,0.0535692
0.00642,415.266,214.574,38.8414,3.44928,1.05251,0.0214141
0.00643,399.409,181.742,14.4618,2.17647,0.847189,0.0219958
0.00644,383.736,143.27,7.48239,1.7893,0.859028,0.0194523
0.00645,368.056,99.0728,4.76616,1.62479,1.06616,0.0235446
0.00646,350.502,55.1174,3.71665,1.59232,0.900936,0.0323634
0.00647,332.229,27.4076,4.50082,1.85105,1.46603,0.0767754
0.00648,313.215,12.0361,3.59837,1.68788,1.00803,0.0385301
0.00649,292.989,6.96963,3.3603,1.87379,1.17899,0.0303498
0.0065,270.731,5.87571,3.11471,1.63815,0.859473,0.0235644
0.00651,244.045,5.62222,2.90179,1.5898,0.791323,0.0199123
0.00652,214.061,5.42868,2.8757,1.58305,1.28172,0.0457085
0.00653,179.062,5.39892,2.88416,1.61564,0.896789,0.0368872
0.00654,137.7,5.38289,2.88341,1.60839,0.856361,0.0214789
0.00655,91.0307,5.32179,2.75163,1.56878,0.814396,0.0196238
0.00656,50.2241,5.15067,2.74897,1.52569,0.879959,0.030782
0.00657,26.8002,5.1322,2.76656,1.68866,1.7377,0.0597059
0.00658,16.3829,5.07489,2.6427,1.58033,1.03692,0.0246547
0.00659,12.7667,4.9169,2.65386,2.03894,1.16532,0.0421045
0.0066,12.0088,4.90046,2.66737,1.83225,0.978374,0.0305994
0.00661,11.3444,4.83833,2.54741,1.61373,0.830469,0.0184968
0.00662,11.1293,4.69786,2.56134,1.66237,1.3318,0.0474494
0.00663,11.1917,4.68301,2.57533,1.74689,3.38977,0.0533268
0.00664,10.6232,4.60991,2.48493,1.57864,0.989831,0.0231318
0.00665,10.4966,4.49566,2.48634,1.55942,0.829822,0.0227075
0.00666,10.0142,4.42041,2.47404,1.52705,0.79642,0.0199893
0.00667,9.91851,4.34204,2.49519,1.59783,1.72298,0.0460856
0.00668,9.41174,4.27435,2.52184,1.64357,0.941473,0.0342343
0.00669,9.38229,4.17891,2.54661,1.52225,0.823229,0.0226131
0.0067,8.91432,4.11953,5.97189,4.24564,1.73119,0.0349157
0.00671,8.32617,3.97782,2.72749,1.67111,1.28459,0.0534504
0.00672,8.14336,3.95832,2.88884,1.39846,1.26287,0.028685
0.00673,8.11151,3.94653,2.5154,1.41996,0.961473,0.0307256
0.00674,,,,,,0.0281199
0.00675,,,,,,0.0269747
0.00676,,,,,,0.0243028
0.00677,,,,,,0.0288001
0.00678,,,,,,0.0280284
0.00679,,,,,,0.0286986
0.0068,,,,,,0.0300213
0.00681,,,,,,0.0324936
0.00682,,,,,,0.0240543
0.00683,,,,,,0.0239927
0.00684,,,,,,0.0228482
0.00685,,,,,,0.0284733
0.00686,,,,,,0.0232462
0.00687,,,,,,0.0289217
0.00688,,,,,,0.028603
0.00689,,,,,,0.0336753
0.0069,,,,,,0.0296817
0.00691,,,,,,0.0259333
0.00692,,,,,,0.0235213
0.00693,,,,,,0.02265
0.00694,,,,,,0.0287099
0.00695,,,,,,0.0304649
0.00696,,,,,,0.039181
0.00697,,,,,,0.0204638
0.00698,,,,,,0.0326943
0.00699,,,,,,0.0227943
0.007,,,,,,0.0177272
0.00701,,,,,,0.0184651
0.00702,,,,,,0.0498782
0.00703,,,,,,0.0224081
0.00704,,,,,,0.0247123
0.00705,,,,,,0.0179655
0.00706,,,,,,0.0167402
0.00707,,,,,,0.0167221
0.00708,,,,,,0.0166759
0.00709,,,,,,0.0169602
0.0071,,,,,,0.0167385
0.00711,,,,,,0.0167491
0.00712,,,,,,0.0197149
0.00713,,,,,,0.0170758
0.00714,,,,,,0.0256799
0.00715,,,,,,0.0365694
0.00716,,,,,,0.0186308
0.00717,,,,,,0.0177155
0.00718,,,,,,0.0321477
0.00719,,,,,,0.0204846
0.0072,,,,,,0.0176244
0.00721,,,,,,0.0165
0.00722,,,,,,0.0173075
0.00723,,,,,,0.0166668
0.00724,,,,,,0.0162688
0.00725,,,,,,0.0166459
0.00726,,,,,,0.0165787
0.00727,,,,,,0.016111
0.00728,,,,,,0.0185602
0.00729,,,,,,0.0223758
0.0073,,,,,,0.0310011
0.00731,,,,,,0.0310211
0.00732,,,,,,0.0176948
0.00733,,,,,,0.0204378
0.00734,,,,,,0.0273226
0.00735,,,,,,0.0287375
0.00736,,,,,,0.0201008
0.00737,,,,,,0.0219133
0.00738,,,,,,0.031934
0.00739,,,,,,0.0181312
0.0074,,,,,,0.0338136
0.00741,,,,,,0.0188878
0.00742,,,,,,0.0222397
0.00743,,,,,,0.0163075
0.00744,,,,,,0.0189479
0.00745,,,,,,0.015917
0.00746,,,,,,0.0400668
0.00747,,,,,,0.0231165
0.00748,,,,,,0.022268
0.00749,,,,,,0.0155765
0.0075,,,,,,0.01532
0.00751,,,,,,0.0150711
0.00752,,,,,,0.0172261
0.00753,,,,,,0.0236427
0.00754,,,,,,0.0171697
0.00755,,,,,,0.0159441
0.00756,,,,,,0.0270999
0.00757,,,,,,0.0173781
0.00758,,,,,,0.0248184
0.00759,,,,,,0.0377632
0.0076,,,,,,0.0220752
0.00761,,,,,,0.0188363
0.00762,,,,,,0.0198178
0.00763,,,,,,0.0164704
0.00764,,,,,,0.0161322
0.00765,,,,,,0.0154705
0.00766,,,,,,0.0155545
0.00767,,,,,,0.0359695
0.00768,,,,,,0.0175352
0.00769,,,,,,0.016982
0.0077,,,,,,0.0156209
0.00771,,,,,,0.0218696
0.00772,,,,,,0.018365
0.00773,,,,,,0.0166202
0.00774,,,,,,0.0150076
0.00775,,,,,,0.0146353
0.00776,,,,,,0.0194935
0.00777,,,,,,0.0197113
0.00778,,,,,,0.0154788
0.00779,,,,,,0.0236382
0.0078,,,,,,0.0154047
0.00781,,,,,,0.0361756
0.00782,,,,,,0.0265599
0.00783,,,,,,0.0170716
0.00784,,,,,,0.0148817
0.00785,,,,,,0.0142419
0.00786,,,,,,0.0161285
0.00787,,,,,,0.0205857
0.00788,,,,,,0.015143
0.00789,,,,,,0.0259629
0.0079,,,,,,0.0339329
0.00791,,,,,,0.016836
0.00792,,,,,,0.0160531
0.00793,,,,,,0.0151471
0.00794,,,,,,0.0221177
0.00795,,,,,,0.0146162
0.00796,,,,,,0.0166576
0.00797,,,,,,0.0139435
0.00798,,,,,,0.0138222
0.00799,,,,,,0.013768
0.008,,,,,,0.0148697
0.00801,,,,,,0.0266356
0.00802,,,,,,0.0148874
0.00803,,,,,,0.0202259
0.00804,,,,,,0.0331696
0.00805,,,,,,0.0166289
0.00806,,,,,,0.0166859
0.00807,,,,,,0.0190417
0.00808,,,,,,0.0254902
0.00809,,,,,,0.014333
0.0081,,,,,,0.0278419
0.00811,,,,,,0.0193964
0.00812,,,,,,0.0284089
0.00813,,,,,,0.0138547
0.00814,,,,,,0.0191572
0.00815,,,,,,0.0207449
0.00816,,,,,,0.0261143
0.00817,,,,,,0.0173398
0.00818,,,,,,0.0168102
0.00819,,,,,,0.0151719
0.0082,,,,,,0.0161881
0.00821,,,,,,0.030794
0.00822,,,,,,0.0162371
0.00823,,,,,,0.0155159
0.00824,,,,,,0.0176497
0.00825,,,,,,0.016872
0.00826,,,,,,0.0141422
0.00827,,,,,,0.0150429
0.00828,,,,,,0.0150466
0.00829,,,,,,0.014506
0.0083,,,,,,0.0141241
0.00831,,,,,,0.0207769
0.00832,,,,,,0.0199747
0.00833,,,,,,0.0141417
0.00834,,,,,,0.0156173
0.00835,,,,,,0.013854
0.00836,,,,,,0.020158
0.00837,,,,,,0.0134607
0.00838,,,,,,0.0278307
0.00839,,,,,,0.0201752
0.0084,,,,,,0.0138933
0.00841,,,,,,0.0143204
0.00842,,,,,,0.0139107
0.00843,,,,,,0.0165259
0.00844,,,,,,0.0139151
0.00845,,,,,,0.0168694
0.00846,,,,,,0.01485
0.00847,,,,,,0.0136539
0.00848,,,,,,0.0154968
0.00849,,,,,,0.0175573
0.0085,,,,,,0.0251043
0.00851,,,,,,0.0167512
0.00852,,,,,,0.018691
0.00853,,,,,,0.0143511
0.00854,,,,,,0.0147378
0.00855,,,,,,0.0197218
0.00856,,,,,,0.0196838
0.00857,,,,,,0.0168111
0.00858,,,,,,0.0137238
0.00859,,,,,,0.0136237
0.0086,,,,,,0.0173391
0.00861,,,,,,0.0159314
0.00862,,,,,,0.0179248
0.00863,,,,,,0.0152856
0.00864,,,,,,0.018784
0.00865,,,,,,0.028581
0.00866,,,,,,0.0221405
0.00867,,,,,,0.0198112
0.00868,,,,,,0.0222289
0.00869,,,,,,0.035846
0.0087,,,,,,0.0221328
0.00871,,,,,,0.0176966
0.00872,,,,,,0.0305573
0.00873,,,,,,0.0369691
0.00874,,,,,,0.0212499
0.00875,,,,,,0.0278252
0.00876,,,,,,0.0227159
0.00877,,,,,,0.0210134
0.00878,,,,,,0.0166552
0.00879,,,,,,0.0193815
0.0088,,,,,,0.0200932


==> tension_loading_uniform.csv <==
Loading,tension_4h_uniform,tension_2h_uniform,tension_h_uniform
1E-05,0,0,0
2E-05,0.00824212,1.39591,0.00824212
3E-05,0.0164842,2.79182,0.0164842
4E-05,0.0247307,4.18772,0.0247281
5E-05,0.0329814,5.58363,0.0329737
6E-05,0.0412392,6.97952,0.0412221
7E-05,0.0495064,8.37541,0.0494742
8E-05,0.057785,9.77128,0.057731
9E-05,0.0660772,11.1671,0.0659932
0.0001,0.0743851,12.563,0.0742617
0.00011,0.0827109,13.9588,0.0825374
0.00012,0.0910567,15.3546,0.0908211
0.00013,0.0994247,16.7504,0.0991137
0.00014,0.107817,18.1462,0.107416
0.00015,0.116236,19.5419,0.115729
0.00016,0.124683,20.9376,0.124054
0.00017,0.133161,22.3333,0.13239
0.00018,0.141672,23.7289,0.14074
0.00019,0.150218,25.1246,0.149104
0.0002,0.158801,26.5201,0.157483
0.00021,0.167424,27.9157,0.165878
0.00022,0.176088,29.3112,0.174289
0.00023,0.184795,30.7066,0.182718
0.00024,0.193548,32.102,0.191166
0.00025,0.202349,33.4974,0.199632
0.00026,0.2112,34.8927,0.208119
0.00027,0.220104,36.288,0.216626
0.00028,0.229061,37.6832,0.225155
0.00029,0.238075,39.0784,0.233707
0.0003,0.247147,40.4735,0.242283
0.00031,0.25628,41.8685,0.250883
0.00032,0.265476,43.2635,0.259508
0.00033,0.274737,44.6584,0.268159
0.00034,0.284064,46.0532,0.276837
0.00035,0.293461,47.448,0.285543
0.00036,0.302929,48.8427,0.294278
0.00037,0.312471,50.2374,0.303042
0.00038,0.322088,51.632,0.311836
0.00039,0.331783,53.0264,0.320662
0.0004,0.341557,54.4209,0.32952
0.00041,0.351413,55.8152,0.338411
0.00042,0.361354,57.2094,0.347336
0.00043,0.37138,58.6036,0.356296
0.00044,0.381495,59.9977,0.365291
0.00045,0.3917,61.3917,0.374322
0.00046,0.401998,62.7856,0.383391
0.00047,0.41239,64.1794,0.392498
0.00048,0.422879,65.5731,0.401644
0.00049,0.433466,66.9667,0.41083
0.0005,0.444154,68.3602,0.420056
0.00051,0.454946,69.7537,0.429324
0.00052,0.465842,71.147,0.438635
0.00053,0.476846,72.5402,0.447989
0.00054,0.487959,73.9333,0.457387
0.00055,0.499183,75.3263,0.46683
0.00056,0.510521,76.7192,0.476319
0.00057,0.521974,78.1119,0.485855
0.00058,0.533545,79.5046,0.495438
0.00059,0.545235,80.8971,0.50507
0.0006,0.557047,82.2895,0.514751
0.00061,0.568983,83.6818,0.524482
0.00062,0.581046,85.074,0.534264
0.00063,0.593236,86.466,0.544098
0.00064,0.605556,87.8579,0.553985
0.00065,0.618008,89.2497,0.563926
0.00066,0.630595,90.6414,0.573921
0.00067,0.643318,92.0329,0.583971
0.00068,0.656179,93.4243,0.594078
0.00069,0.66918,94.8155,0.604242
0.0007,0.682325,96.2066,0.614463
0.00071,0.695613,97.5976,0.624744
0.00072,0.709048,98.9884,0.635084
0.00073,0.722632,100.379,0.645484
0.00074,0.736367,101.77,0.655946
0.00075,0.750254,103.16,0.66647
0.00076,0.764296,104.55,0.677057
0.00077,0.778494,105.94,0.687708
0.00078,0.792852,107.33,0.698424
0.00079,0.80737,108.72,0.709205
0.0008,0.822052,110.109,0.720053
0.00081,0.836898,111.499,0.730969
0.00082,0.851911,112.888,0.741952
0.00083,0.867093,114.277,0.753005
0.00084,0.882446,115.666,0.764127
0.00085,0.897972,117.055,0.775321
0.00086,0.913673,118.443,0.786586
0.00087,0.929551,119.832,0.797923
0.00088,0.945608,121.22,0.809334
0.00089,0.961846,122.608,0.820819
0.0009,0.978267,123.996,0.83238
0.00091,0.994873,125.384,0.844016
0.00092,1.01167,126.771,0.855729
0.00093,1.02865,128.158,0.86752
0.00094,1.04582,129.545,0.879389
0.00095,1.06319,130.932,0.891337
0.00096,1.08075,132.319,0.903366
0.00097,1.0985,133.706,0.915476
0.00098,1.11646,135.092,0.927668
0.00099,1.13462,136.478,0.939943
0.001,1.15298,137.864,0.952301
0.00101,1.17154,139.25,0.964744
0.00102,1.14646,140.877,0.9561
0.00103,1.15792,142.273,0.965584
0.00104,1.16944,143.676,0.975614
0.00105,1.18114,145.07,0.985954
0.00106,1.1932,146.487,0.996675
0.00107,1.20616,147.9,1.00803
0.00108,1.22164,149.318,1.01999
0.00109,1.24423,150.735,1.03251
0.0011,1.2556,152.139,1.04484
0.00111,1.28136,153.539,1.05721
0.00112,1.30017,154.937,1.06963
0.00113,1.31867,156.33,1.08213
0.00114,1.33739,157.726,1.0947
0.00115,1.35647,159.121,1.10735
0.00116,1.37576,160.517,1.12007
0.00117,1.39523,161.912,1.13287
0.00118,1.4149,163.308,1.14575
0.00119,1.43476,164.703,1.15871
0.0012,1.45482,166.099,1.17175
0.00121,1.47508,167.494,1.18487
0.00122,1.49553,168.89,1.19808
0.00123,1.51618,170.285,1.21136
0.00124,1.53704,171.681,1.22473
0.00125,1.5581,173.076,1.23819
0.00126,1.57936,174.472,1.25173
0.00127,1.60083,175.867,1.26535
0.00128,1.62251,177.262,1.27906
0.00129,1.64439,178.658,1.29286
0.0013,1.66649,180.012,1.30675
0.00131,1.6888,181.447,1.32073
0.00132,1.71132,182.8,1.33479
0.00133,1.73405,184.238,1.34894
0.00134,1.75701,185.589,1.36319
0.00135,1.78018,187.028,1.37753
0.00136,1.80357,188.379,1.39195
0.00137,1.82718,189.819,1.40647
0.00138,1.85101,191.168,1.42109
0.00139,1.87507,192.61,1.4358
0.0014,1.89935,193.957,1.4506
0.00141,1.92386,195.4,1.4655
0.00142,1.9486,196.798,1.48049
0.00143,1.97356,198.193,1.49558
0.00144,1.99876,199.589,1.51077
0.00145,2.02419,200.984,1.52605
0.00146,2.04985,202.379,1.54144
0.00147,2.07575,203.775,1.55692
0.00148,2.10188,205.17,1.57251
0.00149,2.12825,206.565,1.58819
0.0015,2.15487,207.96,1.60398
0.00151,2.18172,209.356,1.61987
0.00152,2.20881,210.751,1.63586
0.00153,2.23615,212.146,1.65196
0.00154,2.26373,213.541,1.66816
0.00155,2.29156,214.937,1.68446
0.00156,2.31964,216.332,1.70087
0.00157,2.34797,217.727,1.71739
0.00158,2.37654,219.122,1.73401
0.00159,2.40537,220.517,1.75074
0.0016,2.43445,221.913,1.76758
0.00161,2.46378,223.308,1.78453
0.00162,2.49338,224.703,1.80159
0.00163,2.52322,226.098,1.81876
0.00164,2.55333,227.493,1.83603
0.00165,2.58369,228.888,1.85343
0.00166,2.61432,230.283,1.87093
0.00167,2.64521,231.678,1.88855
0.00168,2.67636,233.073,1.90628
0.00169,2.70778,234.468,1.92412
0.0017,2.73947,235.863,1.94208
0.00171,2.77142,237.259,1.96016
0.00172,2.80364,238.654,1.97835
0.00173,2.83613,240.049,1.99666
0.00174,2.86889,241.444,2.01509
0.00175,2.90192,242.839,2.03363
0.00176,2.93523,244.234,2.0523
0.00177,2.96882,245.628,2.07108
0.00178,3.00268,247.023,2.08999
0.00179,3.03681,248.418,2.10902
0.0018,3.07123,249.813,2.12816
0.00181,3.10593,251.208,2.14744
0.00182,3.1409,252.603,2.16683
0.00183,3.17617,253.998,2.18635
0.00184,3.21171,255.393,2.20599
0.00185,3.24754,256.788,2.22576
0.00186,3.28365,258.182,2.24566
0.00187,3.32006,259.577,2.26568
0.00188,3.35675,260.972,2.28583
0.00189,3.39373,262.367,2.3061
0.0019,3.43101,263.762,2.32651
0.00191,3.46857,265.156,2.34704
0.00192,3.50643,266.551,2.36771
0.00193,3.54458,267.946,2.38851
0.00194,3.58303,269.341,2.40943
0.00195,3.62177,270.735,2.43049
0.00196,3.66082,272.13,2.45169
0.00197,3.70016,273.525,2.47301
0.00198,3.7398,274.919,2.49447
0.00199,3.77975,276.314,2.51607
0.002,3.81999,277.708,2.5378
0.00201,3.86054,279.103,2.55966
0.00202,3.9014,280.498,2.58167
0.00203,3.94256,281.892,2.60381
0.00204,3.98403,283.287,2.62609
0.00205,4.0258,284.681,2.6485
0.00206,4.06789,286.076,2.67106
0.00207,4.11028,287.47,2.69376
0.00208,4.15299,288.865,2.7166
0.00209,4.19601,290.259,2.73958
0.0021,4.23934,291.654,2.7627
0.00211,4.28299,293.048,2.78597
0.00212,4.32695,294.442,2.80938
0.00213,4.37123,295.837,2.83293
0.00214,4.41583,297.231,2.85663
0.00215,4.46074,298.625,2.88047
0.00216,4.50598,300.02,2.90446
0.00217,4.55153,301.414,2.9286
0.00218,4.59741,302.808,2.95288
0.00219,4.64361,304.203,2.97732
0.0022,4.69013,305.597,3.0019
0.00221,4.73698,306.991,3.02663
0.00222,4.78415,308.385,3.05152
0.00223,4.83165,309.779,3.07655
0.00224,4.87948,311.173,3.10173
0.00225,4.92763,312.568,3.12707
0.00226,4.97612,313.962,3.15256
0.00227,5.02493,315.356,3.17821
0.00228,5.07408,316.75,3.20401
0.00229,5.12356,318.144,3.22996
0.0023,5.17337,319.538,3.25607
0.00231,5.22351,320.932,3.28234
0.00232,5.27399,322.326,3.30876
0.00233,5.32481,323.72,3.33534
0.00234,5.37596,325.114,3.36208
0.00235,5.42745,326.508,3.38898
0.00236,5.47928,327.901,3.41604
0.00237,5.53145,329.295,3.44326
0.00238,5.58396,330.689,3.47064
0.00239,5.63681,332.083,3.49818
0.0024,5.69,333.477,3.52589
0.00241,5.74353,334.87,3.55375
0.00242,5.79741,336.264,3.58179
0.00243,5.85163,337.658,3.60998
0.00244,5.90619,339.051,3.63834
0.00245,5.9611,340.445,3.66687
0.00246,6.01636,341.839,3.69556
0.00247,6.07197,343.232,3.72442
0.00248,6.12792,344.626,3.75345
0.00249,6.18423,346.019,3.78265
0.0025,6.24088,347.413,3.81202
0.00251,6.29788,348.806,3.84155
0.00252,6.35524,350.2,3.87126
0.00253,6.41294,351.593,3.90114
0.00254,6.471,352.986,3.93119
0.00255,6.52941,354.38,3.96141
0.00256,6.58818,355.773,3.99181
0.00257,6.6473,357.166,4.02238
0.00258,6.70678,358.559,4.05312
0.00259,6.76661,359.953,4.08404
0.0026,6.8268,361.346,4.11514
0.00261,6.88735,362.739,4.14641
0.00262,6.94825,364.132,4.17786
0.00263,7.00952,365.525,4.20949
0.00264,7.07114,366.918,4.24129
0.00265,7.13312,368.311,4.27328
0.00266,7.19547,369.704,4.30544
0.00267,7.25817,371.097,4.33779
0.00268,7.32124,372.49,4.37032
0.00269,7.38467,373.883,4.40303
0.0027,7.44846,375.276,4.43592
0.00271,7.51262,376.668,4.46899
0.00272,7.57714,378.061,4.50225
0.00273,7.64203,379.454,4.53569
0.00274,7.70728,380.846,4.56932
0.00275,7.7729,382.239,4.60314
0.00276,7.83888,383.632,4.63714
0.00277,7.90523,385.024,4.67133
0.00278,7.97195,386.417,4.7057
0.00279,8.03903,387.809,4.74027
0.0028,8.10649,389.202,4.77502
0.00281,8.17431,390.594,4.80997
0.00282,8.2425,391.986,4.8451
0.00283,8.31106,393.379,4.88043
0.00284,8.38,394.771,4.91595
0.00285,8.4493,396.163,4.95166
0.00286,8.51897,397.555,4.98756
0.00287,8.58902,398.947,5.02366
0.00288,8.65944,400.339,5.05995
0.00289,8.73023,401.731,5.09644
0.0029,8.80139,403.123,5.13312
0.00291,8.87293,404.515,5.17
0.00292,8.94484,405.907,5.20708
0.00293,9.01712,407.299,5.24436
0.00294,9.08978,408.691,5.28183
0.00295,9.16281,410.083,5.31951
0.00296,9.23622,411.474,5.35738
0.00297,9.31,412.866,5.39545
0.00298,9.38416,414.257,5.43373
0.00299,9.4587,415.649,5.47221
0.003,9.53361,417.04,5.51089
0.00301,9.60889,418.432,5.54977
0.00302,9.68456,419.823,5.58886
0.00303,9.7606,421.215,5.62815
0.00304,9.83702,422.606,5.66764
0.00305,9.91381,423.997,5.70735
0.00306,9.99099,425.388,5.74726
0.00307,10.0685,426.779,5.78737
0.00308,10.1465,428.17,5.8277
0.00309,10.2248,429.561,5.86823
0.0031,10.3035,430.952,5.90897
0.00311,10.3825,432.343,5.94992
0.00312,10.462,433.734,5.99109
0.00313,10.5418,435.124,6.03246
0.00314,10.622,436.515,6.07405
0.00315,10.7026,437.905,6.11584
0.00316,10.7835,439.296,6.15786
0.00317,10.8649,440.686,6.20008
0.00318,10.9466,442.077,6.24252
0.00319,11.0287,443.467,6.28518
0.0032,11.1112,444.857,6.32805
0.00321,11.1941,446.247,6.37113
0.00322,11.2773,447.638,6.41444
0.00323,11.3609,449.028,6.45796
0.00324,11.4449,450.418,6.5017
0.00325,11.5293,451.807,6.54566
0.00326,11.6141,453.197,6.58984
0.00327,11.6992,454.587,6.63424
0.00328,11.7847,455.977,6.67886
0.00329,11.8706,457.366,6.7237
0.0033,11.9569,458.756,6.76877
0.00331,12.0436,460.145,6.81406
0.00332,12.1306,461.534,6.85957
0.00333,12.218,462.923,6.9053
0.00334,12.3058,464.313,6.95127
0.00335,12.394,465.702,6.99745
0.00336,12.4826,467.091,7.04387
0.00337,12.5715,468.479,7.09051
0.00338,12.6608,469.868,7.13737
0.00339,12.7505,471.257,7.18447
0.0034,12.8406,472.646,7.2318
0.00341,12.9311,474.034,7.27935
0.00342,13.0219,475.422,7.32714
0.00343,13.1131,476.811,7.37515
0.00344,13.2047,478.199,7.4234
0.00345,13.2967,479.587,7.47188
0.00346,13.389,480.975,7.52059
0.00347,13.4817,482.363,7.56954
0.00348,13.5748,483.751,7.61872
0.00349,13.6683,485.138,7.66813
0.0035,13.7622,486.526,7.71778
0.00351,13.8564,487.914,7.76767
0.00352,13.951,489.301,7.81779
0.00353,14.046,490.688,7.86816
0.00354,14.1414,492.075,7.91875
0.00355,14.2371,493.462,7.96959
0.00356,14.3332,494.849,8.02067
0.00357,14.4297,496.236,8.07199
0.00358,14.5266,497.623,8.12354
0.00359,14.6238,499.009,8.17534
0.0036,14.7214,500.396,8.22739
0.00361,14.8194,501.782,8.27967
0.00362,14.9178,503.168,8.3322
0.00363,15.0165,504.554,8.38497
0.00364,15.1156,505.94,8.43798
0.00365,15.2151,507.326,8.49124
0.00366,15.3149,508.711,8.54475
0.00367,15.4151,510.097,8.5985
0.00368,15.5157,511.482,8.6525
0.00369,15.6166,512.867,8.70675
0.0037,15.718,514.252,8.76124
0.00371,15.8196,515.637,8.81599
0.00372,15.9217,517.022,8.87098
0.00373,16.0241,518.407,8.92623
0.00374,16.1269,519.791,8.98172
0.00375,16.2301,521.175,9.03747
0.00376,16.3336,522.559,9.09347
0.00377,16.4375,523.943,9.14972
0.00378,16.5417,525.327,9.20623
0.00379,16.6463,526.711,9.26299
0.0038,16.7513,528.094,9.32
0.00381,16.8567,529.477,9.37727
0.00382,16.9624,530.86,9.4348
0.00383,17.0684,532.243,9.49258
0.00384,17.1748,533.626,9.55062
0.00385,17.2816,535.008,9.60892
0.00386,17.3888,536.391,9.66748
0.00387,17.4963,537.773,9.72629
0.00388,17.6041,539.155,9.78536
0.00389,17.7123,540.537,9.8447
0.0039,17.8209,541.918,9.9043
0.00391,17.9298,543.299,9.96415
0.00392,18.0391,544.68,10.0243
0.00393,18.1487,546.061,10.0847
0.00394,18.2587,547.442,10.1453
0.00395,18.369,548.822,10.2062
0.00396,18.4797,550.203,10.2674
0.00397,18.5908,551.583,10.3288
0.00398,18.7021,552.962,10.3905
0.00399,18.8139,554.342,10.4525
0.004,18.9259,555.721,10.5147
0.00401,19.0384,557.1,10.5772
0.00402,19.1511,558.479,10.64
0.00403,19.2643,559.857,10.7031
0.00404,19.3777,561.236,10.7664
0.00405,19.4915,562.613,10.83
0.00406,19.6057,563.991,10.8938
0.00407,19.7201,565.369,10.9579
0.00408,19.835,566.746,11.0223
0.00409,19.9501,568.123,11.087
0.0041,20.0656,569.499,11.152
0.00411,20.1815,570.875,11.2172
0.00412,20.2976,572.251,11.2827
0.00413,20.4141,573.627,11.3484
0.00414,20.531,575.002,11.4145
0.00415,20.6481,576.377,11.4808
0.00416,20.7656,577.752,11.5474
0.00417,20.8835,579.126,11.6142
0.00418,21.0016,580.5,11.6814
0.00419,21.1201,581.874,11.7488
0.0042,21.2389,583.247,11.8165
0.00421,21.358,584.62,11.8845
0.00422,21.4775,585.992,11.9528
0.00423,21.5973,587.365,12.0213
0.00424,21.7174,588.736,12.0901
0.00425,21.8378,590.108,12.1592
0.00426,21.9586,591.479,12.2286
0.00427,22.0796,592.849,12.2983
0.00428,22.201,594.219,12.3682
0.00429,22.3227,595.589,12.4385
0.0043,22.4447,596.959,12.509
0.00431,22.5671,598.327,12.5798
0.00432,22.6897,599.696,12.6509
0.00433,22.8126,601.064,12.7223
0.00434,22.9359,602.431,12.7939
0.00435,23.0595,603.798,12.8659
0.00436,23.1833,605.165,12.9381
0.00437,23.3075,606.531,13.0106
0.00438,23.432,607.896,13.0834
0.00439,23.5568,609.261,13.1565
0.0044,23.6819,610.626,13.2299
0.00441,23.8073,611.99,13.3036
0.00442,23.933,613.353,13.3775
0.00443,24.059,614.716,13.4518
0.00444,24.1853,616.078,13.5263
0.00445,24.3118,617.44,13.6012
0.00446,24.4387,618.801,13.6763
0.00447,24.5659,620.162,13.7517
0.00448,24.6934,621.521,13.8274
0.00449,24.8211,622.881,13.9035
0.0045,24.9492,624.239,13.9797
0.00451,25.0775,625.597,14.0563
0.00452,25.2061,626.954,14.1332
0.00453,25.3351,628.311,14.2104
0.00454,25.4643,629.666,14.2879
0.00455,25.5937,631.021,14.3656
0.00456,25.7235,632.376,14.4437
0.00457,25.8536,633.729,14.5221
0.00458,25.9839,635.082,14.6007
0.00459,26.1145,636.434,14.6797
0.0046,26.2454,637.785,14.7589
0.00461,26.3766,639.135,14.8385
0.00462,26.5081,640.485,14.9183
0.00463,26.6398,641.833,14.9984
0.00464,26.7718,643.181,15.0789
0.00465,26.9041,644.528,15.1596
0.00466,27.0367,645.874,15.2406
0.00467,27.1695,647.218,15.322
0.00468,27.3026,648.562,15.4036
0.00469,27.436,649.905,15.4855
0.0047,27.5697,651.247,15.5678
0.00471,27.7036,652.588,15.6503
0.00472,27.8378,653.928,15.7331
0.00473,27.9723,655.266,15.8162
0.00474,28.107,656.604,15.8996
0.00475,28.2421,657.94,15.9833
0.00476,28.3773,659.275,16.0674
0.00477,28.5129,660.609,16.1517
0.00478,28.6487,661.942,16.2363
0.00479,28.7848,663.273,16.3212
0.0048,28.9212,664.604,16.4064
0.00481,29.0578,665.932,16.4919
0.00482,29.1948,667.26,16.5777
0.00483,29.3319,668.586,16.6638
0.00484,29.4694,669.91,16.7502
0.00485,29.6071,671.233,16.8369
0.00486,29.7451,672.555,16.9239
0.00487,29.8834,673.875,17.0112
0.00488,30.0219,675.193,17.0988
0.00489,30.1607,676.51,17.1867
0.0049,30.2998,677.825,17.2749
0.00491,30.4392,679.138,17.3634
0.00492,30.5788,680.45,17.4522
0.00493,30.7187,681.76,17.5413
0.00494,30.859,683.068,17.6306
0.00495,30.9994,684.373,17.7203
0.00496,31.1402,685.677,17.8102
0.00497,31.2813,686.979,17.9005
0.00498,31.4226,688.279,17.991
0.00499,31.5642,689.577,18.0819
0.005,31.7062,690.872,18.173
0.00501,31.8484,692.166,18.2644
0.00502,31.9909,693.457,18.3561
0.00503,32.1338,694.745,18.4481
0.00504,32.2769,696.031,18.5403
0.00505,32.4204,697.315,18.6329
0.00506,32.5641,698.596,18.7257
0.00507,32.7082,699.874,18.8189
0.00508,32.8526,701.149,18.9123
0.00509,32.9974,702.422,19.006
0.0051,33.1424,703.692,19.0999
0.00511,33.2879,704.959,19.1942
0.00512,33.4336,706.222,19.2887
0.00513,33.5798,707.483,19.3835
0.00514,33.7262,708.74,19.4785
0.00515,33.8731,709.994,19.5738
0.00516,34.0203,711.244,19.6694
0.00517,34.1679,712.491,19.7653
0.00518,34.316,713.734,19.8614
0.00519,34.4644,714.973,19.9578
0.0052,34.6132,716.208,20.0544
0.00521,34.7625,717.439,20.1513
0.00522,34.9122,718.666,20.2485
0.00523,35.0623,719.889,20.3458
0.00524,35.2129,721.107,20.4435
0.00525,35.364,722.321,20.5413
0.00526,35.5156,723.53,20.6395
0.00527,35.6677,724.734,20.7378
0.00528,35.8203,725.932,20.8364
0.00529,35.9735,727.126,20.9352
0.0053,36.1272,728.314,21.0342
0.00531,36.2815,729.497,21.1334
0.00532,36.4364,730.673,21.2329
0.00533,36.5919,731.844,21.3325
0.00534,36.7481,733.009,21.4324
0.00535,36.9049,734.167,21.5324
0.00536,37.0625,735.318,21.6327
0.00537,37.2207,736.463,21.7331
0.00538,37.3797,737.6,21.8337
0.00539,37.5395,738.73,21.9344
0.0054,37.7001,739.852,22.0353
0.00541,37.8616,740.966,22.1364
0.00542,38.0239,742.073,22.2376
0.00543,38.1872,743.17,22.3389
0.00544,38.3515,744.259,22.4404
0.00545,38.5167,745.338,22.5419
0.00546,38.683,746.408,22.6436
0.00547,38.8505,747.468,22.7453
0.00548,39.0191,748.517,22.8472
0.00549,39.1889,749.556,22.9491
0.0055,39.36,750.583,23.051
0.00551,39.5324,751.599,23.153
0.00552,39.7063,752.603,23.2549
0.00553,39.8816,753.594,23.3569
0.00554,40.0586,754.572,23.4589
0.00555,40.2371,755.536,23.5608
0.00556,40.4174,756.486,23.6626
0.00557,40.5995,757.421,23.7644
0.00558,40.7836,758.34,23.866
0.00559,40.9697,759.244,23.9675
0.0056,41.1579,760.13,24.0689
0.00561,41.3484,760.998,24.17
0.00562,41.5414,761.847,24.2709
0.00563,41.7368,762.677,24.3715
0.00564,41.935,763.488,24.4718
0.00565,42.1361,764.269,24.5718
0.00566,42.3403,765.035,24.6713
0.00567,42.5476,765.773,24.7704
0.00568,42.7585,766.497,24.869
0.00569,42.9729,767.186,24.9666
0.0057,43.191,767.859,25.0635
0.00571,43.4124,768.495,25.1597
0.00572,43.6371,769.111,25.2552
0.00573,43.865,769.684,25.3498
0.00574,44.0962,770.238,25.4429
0.00575,44.3307,770.746,25.5349
0.00576,44.5683,771.229,25.6256
0.00577,44.8092,771.661,25.715
0.00578,45.0534,772.068,25.8022
0.00579,45.3009,772.417,25.8876
0.0058,45.5518,772.734,25.9711
0.00581,45.8063,772.992,26.0518
0.00582,46.0643,773.216,26.1299
0.00583,46.3326,773.372,26.2047
0.00584,46.5914,773.49,26.276
0.00585,46.8687,773.534,26.3433
0.00586,47.1325,773.534,26.4061
0.00587,47.4183,773.448,26.4636
0.00588,47.6923,773.316,26.5153
0.00589,47.9906,772.733,26.56
0.0059,48.2707,772.55,26.5967
0.00591,48.5786,771.86,26.6242
0.00592,48.8719,771.599,26.6406
0.00593,49.1912,771.138,26.6445
0.00594,49.4983,770.253,26.6326
0.00595,49.8281,769.25,26.5648
0.00596,50.1539,768.578,26.4828
0.00597,50.5038,767.438,26.4165
0.00598,50.8412,766.158,26.2942
0.00599,51.1991,764.762,26.1445
0.006,51.5676,763.248,25.9619
0.00601,51.9472,761.596,25.7389
0.00602,52.3387,759.773,25.4718
0.00603,52.7432,757.769,25.159
0.00604,53.1618,755.557,24.8045
0.00605,53.6059,753.099,24.417
0.00606,54.045,750.363,24.0053
0.00607,54.514,747.296,23.5671
0.00608,55.0042,743.839,23.107
0.00609,55.5171,739.916,22.6345
0.0061,56.0553,735.434,22.1564
0.00611,56.6214,730.274,21.6752
0.00612,57.2188,724.287,21.1908
0.00613,57.851,717.293,20.7027
0.00614,58.5222,709.073,20.2102
0.00615,59.2503,699.378,19.713
0.00616,60.0006,687.957,19.2112
0.00617,60.8325,674.619,18.7048
0.00618,61.7041,659.35,18.1941
0.00619,62.6609,642.481,17.6794
0.0062,63.7018,624.685,17.1611
0.00621,64.839,606.648,16.6397
0.00622,66.0878,588.794,16.1155
0.00623,67.4665,571.245,15.5893
0.00624,68.9978,553.846,15.0615
0.00625,70.7096,536.396,14.5329
0.00626,72.6366,518.913,14.0041
0.00627,74.8223,501.462,13.476
0.00628,77.3216,484.082,12.9492
0.00629,80.2032,466.769,12.4246
0.0063,83.551,449.471,11.9027
0.00631,87.4602,432.108,11.3842
0.00632,92.0133,414.589,10.8698
0.00633,97.1945,396.796,10.36
0.00634,102.606,378.593,9.85536
0.00635,106.556,359.814,9.35634
0.00636,103.352,340.246,8.86324
0.00637,75.4988,319.61,8.37625
0.00638,,297.53,7.89541
0.00639,,273.479,7.42059
0.0064,,246.704,6.95144
0.00641,,216.116,6.48728
0.00642,,180.197,6.02706
0.00643,,137.223,5.56916
0.00644,,87.3219,5.11131
0.00645,,39.544,4.65022
0.00646,,12.8879,4.18104
0.00647,,6.40692,3.69643
0.00648,,5.32553,3.18499
0.00649,,5.03933,2.62791
0.0065,,4.9778,1.9953
0.00651,,4.95833,1.25404
0.00652,,4.94537,0.508504
0.00653,,4.93363,0.197157
0.00654,,4.92226,0.147288
0.00655,,4.91106,0.144366
0.00656,,4.89998,0.144144
0.00657,,4.889,0.143988
0.00658,,4.87812,0.143814
0.00659,,4.8673,0.143609
0.0066,,4.85655,0.143399
0.00661,,4.84588,0.143189
0.00662,,4.83529,0.142979
0.00663,,4.8248,0.142771
0.00664,,4.81439,0.142565
0.00665,,4.80406,0.14236
0.00666,,4.79381,0.142156
0.00667,,4.78363,
0.00668,,4.77353,
0.00669,,4.76352,
0.0067,,4.75358,
0.00671,,4.74371,
0.00672,,4.73392,
0.00673,,4.7242,
0.00674,,4.71456,
0.00675,,4.70499,
0.00676,,,
0.00677,,,
0.00678,,,
0.00679,,,
0.0068,,,
0.00681,,,
0.00682,,,
0.00683,,,
0.00684,,,
0.00685,,,
0.00686,,,
0.00687,,,
0.00688,,,
0.00689,,,
0.0069,,,
0.00691,,,
0.00692,,,
0.00693,,,
0.00694,,,
0.00695,,,
0.00696,,,
0.00697,,,
0.00698,,,
0.00699,,,
0.007,,,
0.00701,,,
0.00702,,,
0.00703,,,
0.00704,,,
0.00705,,,
0.00706,,,
0.00707,,,
0.00708,,,
0.00709,,,
0.0071,,,
0.00711,,,
0.00712,,,
0.00713,,,
0.00714,,,
0.00715,,,
0.00716,,,
0.00717,,,
0.00718,,,
0.00719,,,
0.0072,,,
0.00721,,,
0.00722,,,
0.00723,,,
0.00724,,,
0.00725,,,
0.00726,,,
0.00727,,,
0.00728,,,
0.00729,,,
0.0073,,,
0.00731,,,
0.00732,,,
0.00733,,,
0.00734,,,
0.00735,,,
0.00736,,,
0.00737,,,
0.00738,,,
0.00739,,,
0.0074,,,
0.00741,,,
0.00742,,,
0.00743,,,
0.00744,,,
0.00745,,,
0.00746,,,
0.00747,,,
0.00748,,,
0.00749,,,
0.0075,,,
0.00751,,,
0.00752,,,
0.00753,,,
0.00754,,,
0.00755,,,
0.00756,,,
0.00757,,,
0.00758,,,
0.00759,,,
0.0076,,,
0.00761,,,
0.00762,,,
0.00763,,,
0.00764,,,
0.00765,,,
0.00766,,,
0.00767,,,
0.00768,,,
0.00769,,,
0.0077,,,
0.00771,,,
0.00772,,,
0.00773,,,
0.00774,,,
0.00775,,,
0.00776,,,
0.00777,,,
0.00778,,,
0.00779,,,
0.0078,,,
0.00781,,,
0.00782,,,
0.00783,,,
0.00784,,,
0.00785,,,
0.00786,,,
0.00787,,,
0.00788,,,
0.00789,,,
0.0079,,,
0.00791,,,
0.00792,,,
0.00793,,,
0.00794,,,
0.00795,,,
0.00796,,,
0.00797,,,
0.00798,,,
0.00799,,,
0.008,,,
0.00801,,,
0.00802,,,
0.00803,,,
0.00804,,,
0.00805,,,
0.00806,,,
0.00807,,,
0.00808,,,
0.00809,,,
0.0081,,,
0.00811,,,
0.00812,,,
0.00813,,,
0.00814,,,
0.00815,,,
0.00816,,,
0.00817,,,
0.00818,,,
0.00819,,,
0.0082,,,
0.00821,,,
0.00822,,,
0.00823,,,
0.00824,,,
0.00825,,,
0.00826,,,
0.00827,,,
0.00828,,,
0.00829,,,
0.0083,,,
0.00831,,,
0.00832,,,
0.00833,,,
0.00834,,,
0.00835,,,
0.00836,,,
0.00837,,,
0.00838,,,
0.00839,,,
0.0084,,,
0.00841,,,
0.00842,,,
0.00843,,,
0.00844,,,
0.00845,,,
0.00846,,,
0.00847,,,
0.00848,,,
0.00849,,,
0.0085,,,
0.00851,,,
0.00852,,,
0.00853,,,
0.00854,,,
0.00855,,,
0.00856,,,
0.00857,,,
0.00858,,,
0.00859,,,
0.0086,,,
0.00861,,,
0.00862,,,
0.00863,,,
0.00864,,,
0.00865,,,
0.00866,,,
0.00867,,,
0.00868,,,
0.00869,,,
0.0087,,,
0.00871,,,
0.00872,,,
0.00873,,,
0.00874,,,
0.00875,,,
0.00876,,,
0.00877,,,
0.00878,,,
0.00879,,,
0.0088,,,

